Measuring Social Media Network Effects

Network effects -- the utility gains from additional consumers of a good -- are widely regarded as critical to the digital economy. Yet recent theory and evidence suggest that local network effects -- the economic value created by specific social network connections -- drive value in networked online platforms. Using incentive-compatible online choice experiments with 19,923 Facebook, Instagram, LinkedIn, and X users in the United States, we provide the first large-scale empirical measurement of local network effects in the digital economy and measure heterogeneity in connection value across platforms. Platform value ranges from \$78 to \$101 per consumer per month, with 8.1-23.7% explained by local network effects. We find that 1) stronger ties are more valuable on Facebook and Instagram, while weaker ties are more valuable on LinkedIn and X; 2) work connections are most valuable on LinkedIn and least on Facebook, and job-seekers value LinkedIn significantly more and Facebook significantly less; 3) men value connections to women significantly more than to other men, particularly on Instagram, Facebook, and X, while women value connections to men and women equally across platforms; 4) consumers value connections on any platform more if they are also connected on other platforms, suggesting that platforms are complements, not substitutes; 5) white consumers disproportionately value same-race connections on Facebook while, on Instagram, connections to alters eighteen or younger are valued significantly more than any other age group -- two patterns not seen on other platforms. Each platform generates between \$53B and \$215B in annual US consumer surplus. These results suggest that social media generates significant value, that local network effects drive a substantial fraction of it, and that the sources and contours of these effects vary across platforms, consumers, and connections.

==> Supplementary_Materials/old_extra_text.txt <==
\begin{comment}

\section{OLD Discussion of Supplemental Materials and Results}

This document contains supplementary online materials for the paper ``Measuring Social Media Network Effects''. 

The first half of this document (sections \ref{first wave 1 section} to \ref{last wave 1 section}) contains materials and method details for the first study wave, additional analyses of that data set, and robustness analyses mirroring the main text but with an alternate data set construction. \ref{summary1} reports summary statistics for the Wave 1 analysis data. 

Figure \ref{agegendermix} reports friend value percentiles (FVPs) by sex and relative age. Pooling across platforms, two significant differences that emerge is that men prefer being connected to younger and same sex females rather than females older than them, and this effect is particularly strong on Facebook. On the other hand, pooling across platforms, females place higher importance on connections that are older than them rather than the same age or younger. On Instagram in particular females have a preference against females who are younger than them. 

%[Seth/Christos -- fill in discussion of any additional wave 1 main data figs/tables]

Section \ref{last wave 1 section} reports analyses of Wave 1 with an alternative filtering criteria for the data. The alternative filtering criteria is much more restrictive, limiting attention to only the highest quality responses. [@Avi- insert alternate filtering criteria here \& maybe describe why some platforms have larger cuts than others]. 

Results in the alternative Wave 1 data set qualitatively similar to those in the main text, but confidence intervals are larger due to having less data. 

This is followed by sections \ref{first wave 2 section} through \ref{last wave 2 section}, which report on materials and method details for the second study wave and presents additional pre-registered an non-preregistered analyses. Tables \ref{table:summary_stat_unfiltered2} and \ref{table:summary_stat_unfiltered2_2} report summary statistics for the second wave of the study. 

%[Seth Discuss any other non-preregistered analyses for wave 2 that get included here].

Tables \ref{first_pre_table} through \ref{logols_LI} report the results of pre-registered regressions relating connection counts and total platform value. \ref{first_pre_table} reports the OLS relationship between the number of connections and platform valuation, and \ref{log_ols} presents the log(connections) to value regressions that underlay the exhibits in the main text. In both sets of specifications there is almost always a highly significant positive relationship between connection count and platform value, with the exception being Twitter where the relationship is sometimes not significant.

Tables \ref{logols_FB}, \ref{logols_twitter}, \ref{logols_inst}, and \ref{logols_LI} report the results of pre-registered platform specific regressions of platform value on the log of connections and a long list of additional controls. The specifications are numbered according to their position in the pre-registration document. For Instagram and LinkedIn, there are three specifications. 1b(i) contains controls for ego-characteristics. 1b(ii) contains controls for the random assignment to a maximum value instrument group. 1b(iii) contains both of the former controls, and additionally has controls for ego's platform usage. Across all specifications the role of log connection count on Facebook or LinkedIn is significant at the 1\% level, although including additional controls slightly attenuates the magnitude of the relationship. For Twitter and Instagram there are six specifications - the three specifications are multiplied by two for each type of connection: followers and followees. In all specifications, the role of log connection count is significant at either the 5\% or 1\% level. However, again, the magnitude of the effect is somewhat attenuated as additional controls are added. 

%[Christos any other details here?] -- do we need to say anything else here about LASSO variable selection?

These sections reveal a robust connection between connection counts and platform value in the Wave 2 data. One additional way to investigate the robustness of this relationship is to use LASSO to select the best predictors of platform value, while allowing for two and three-way interactions between the covariates. The LASSO lambda parameter was selected to minimize out of sample error. We then run an OLS regression on where platform value is explained by the retained coefficients. Subsection \ref{LASSOSection}, tables \ref{LassoFB}, \ref{LassoTwitter}, \ref{LassoINST} and \ref{LassoLI} summarize the results of these regressions, with full results available upon request. 

For Facebook and LinkedIn, \ref{LassoFB} and \ref{LassoLI}, we report two runs. In the first run, included as possible explanatory variables are the log of connections, all individual level demographic and platform usage characteristics, the maximum platform value random group assignment, and all 2 and 3 way interactions of the above. In the second run, the connection count and platform usage covariates (which are arguably more endogenous) are omitted. For Twitter (table \ref{LassoTwitter}) and Instagram (table \ref{LassoINST}) there are three runs - run 1 being split into a 1a where Followers are the measure of connection count and 1b where it is followees. Note also across all the LASSO specifications the low predictive power of our models, suggesting large unobserved drivers of social media value are still out there to be discovered.

Section \ref{wave2_prereg_other} reports one last group of pre-registered analyses. Specifically it reports the conditional average platform valuation for survey takers in different groups that were omitted from the main text in figures \ref{prereg-1} to \ref{prereg-last}. One interesting result is in figure \ref{prereg-9}, which shows that those who have used Facebook for a longer period of time value it more. Figure \ref{prereg-last} reports platform value conditional on introversion as measured through a pair of Likert questions. Taking the average of the two questions, and binning responses, we detect no significant difference between platform value for those of higher or lower introversion. 



The document closes with a list of works referenced in the online supplement. 


\section{Wave 1 Materials and Methods}\label{first wave 1 section}

\subsection{Wave 1 Study Details}

We conducted online surveys on US users of four major social media platforms: Facebook, Twitter, Instagram, and LinkedIn. Subjects are recruited through Lucid, a market research firm. Lucid provides high-quality responses for online surveys~\cite{coppock2019validating} and is widely used in academic studies~\cite{pennycook2021shifting, benzell2020rationing, solis2021covid}. Participants are selected to be representative of the user base of the respective platforms. Surveys were conducted between February 2021 and May 2022. Our study was approved by the Massachusetts Institute of Technology’s (MIT’s) Institutional Review Board. 

We first recruit users of one of the four social media platforms from Lucid to take part in our study. Subjects are paid directly by Lucid (the exact amount is determined based on their demographic profile) and we pay Lucid for the participant fee and survey administration costs. Subjects have been verified by Lucid to be monthly active users of the platform under consideration.






\subsection{Wave 1 Survey Instrument for Instagram} \label{wave1survey}
Here, we report the full survey instrument for Instagram for Wave 1. The other platforms had the same survey instrument with a slight modification for Facebook and LinkedIn, where we only ask egos if they are connected to alters, unlike Instagram and Twitter, where we ask egos if they follow alters and if alters follow them.

%\includepdf[pages=-]{Wave 1 Instagram survey instrument.pdf}

\section{Wave 1 Additional Tables and Figures Using Main Analysis Dataset}


\begin{table}[!htbp] \centering 
\caption{Summary Statistics for Wave 1 using \textit{main text filtering criteria}.}\label{summary1}
\renewcommand*{\arraystretch}{1.1}\resizebox{.8\textwidth}{!}{
\begin{tabular}{lrrrrrrrr}

\hline
 & \multicolumn{2}{c}{FACEBOOK} & \multicolumn{2}{c}{INSTAGRAM} & \multicolumn{2}{c}{LINKEDIN} & \multicolumn{2}{c}{TWITTER}  \\ 
 & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} \\ 
\hline
 & 4149 &  & 1981 &  & 1499 &  & 2899 &  \\ 
Gender &  &  &  &  &  & &  & \\ 
-- Female & 2181 & 53\% & 1424 & 72\% & 853 & 57\% & 1236 & 43\% \\ 
-- Male & 1951 & 47\% & 543 & 27\% & 637 & 42\% & 1641 & 57\% \\ 
-- Other & 17 & 0\% & 14 & 1\% & 8 & 1\% & 22 & 1\% \\ 
\\
Age Bin &  &  &  &  &  &  &  &  \\ 
-- 18-24 years old & 646 & 16\% & 587 & 30\% & 239 & 16\% & 520 & 18\% \\ 
-- 25-34 years old & 1396 & 34\% & 713 & 36\% & 489 & 33\% & 1048 & 36\% \\ 
-- 35-44 years old & 1310 & 32\% & 388 & 20\% & 436 & 29\% & 1050 & 36\% \\ 
-- 45-54 years old & 434 & 10\% & 157 & 8\% & 169 & 11\% & 223 & 8\% \\ 
-- 55-64 years old & 214 & 5\% & 72 & 4\% & 91 & 6\% & 42 & 1\% \\ 
-- 65 years or older & 142 & 3\% & 49 & 2\% & 73 & 5\% & 12 & 0\% \\ 
\\
Ethnicity &  &  &  &  &  &  &  &  \\ 
-- White & 2952 & 71\% & 1189 & 60\% & 1014 & 68\% & 1873 & 65\% \\ 
-- Black or African American & 573 & 14\% & 354 & 18\% & 227 & 15\% & 534 & 18\% \\ 
-- Hispanic or Latino & 387 & 9\% & 278 & 14\% & 150 & 10\% & 317 & 11\% \\ 
-- Asian / Pacific Islander & 159 & 4\% & 100 & 5\% & 66 & 4\% & 106 & 4\% \\ 
-- Nat. American or Am. Indian & 36 & 1\% & 19 & 1\% & 14 & 1\% & 33 & 1\% \\ 
-- Other & 42 & 1\% & 41 & 2\% & 27 & 2\% & 36 & 1\% \\
\\
Income &  &  &  &  &  &  &  &  \\ 
-- Less than \$25,000 & 809 & 19\% & 448 & 23\% & 226 & 15\% & 384 & 13\% \\ 
-- \$25,000 - \$49,999 & 1003 & 24\% & 627 & 32\% & 386 & 26\% & 560 & 19\% \\ 
-- \$50,000 - \$99,999 & 1047 & 25\% & 598 & 30\% & 507 & 34\% & 711 & 25\% \\ 
-- \$100,000 - \$149,999 & 751 & 18\% & 210 & 11\% & 230 & 15\% & 742 & 26\% \\ 
-- \$150,000 or more & 539 & 13\% & 98 & 5\% & 149 & 10\% & 502 & 17\% \\ 
\\
Political Orientation&  &  &  &  &  &  &  &  \\ 
-- Extremely liberal & 657 & 16\% & 229 & 12\% & 180 & 12\% & 560 & 19\%\\ 
-- Liberal & 746 & 18\% & 312 & 16\% & 255 & 17\% & 580 & 20\% \\ 
-- Slightly liberal & 295 & 7\% & 207 & 10\% & 137 & 9\% & 217 & 7\% \\ 
-- Moderate & 1431 & 34\% & 798 & 40\% & 566 & 38\% & 908 & 31\% \\ 
-- Slightly conservative & 274 & 7\% & 165 & 8\% & 143 & 10\% & 165 & 6\% \\ 
-- Conservative & 405 & 10\% & 169 & 9\% & 147 & 10\% & 228 & 8\% \\ 
-- Extremely conservative & 341 & 8\% & 101 & 5\% & 70 & 5\% & 241 & 8\% \\ 
\\
%Platform Valuation &  &  &  &  &  &  &  &  \\
%Median   & \multicolumn{2}{c}{96} & \multicolumn{2}{c}{99} & \multicolumn{2}{c}{75} & \multicolumn{2}{c}{82}  \\
%Mean   & \multicolumn{2}{c}{74} & \multicolumn{2}{c}{70.5} & \multicolumn{2}{c}{66} & \multicolumn{2}{c}{70}  \\
%SD   & \multicolumn{2}{c}{34} & \multicolumn{2}{c}{36} & \multicolumn{2}{c}{36} & \multicolumn{2}{c}{34}  \\
\hline
\end{tabular}
}
\label{table:summary_stat_unfiltered1}
\end{table}


\begin{figure}[!h]
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 1 Supp Figs/Figure2_genderage_alternative_newoutcome.pdf}
    \caption{Friend value percentile as a function of the interaction of the relative age and gender mix. Wave 1 main analysis dataset.}
    \label{agegendermix}
\end{figure}


\pagebreak
%\subsubsection{Wave 1 Additional Figures Using Main Text Filtering Criteria}


\section{Wave 1 Additional Tables and Figures Using Alternate Filtering Criteria} \label{last wave 1 section}

\begin{table}[!htbp] \centering 
\caption{Summary Statistics for Wave 1 using \textit{Alternate Filtering criteria} %{\bf Facebook}: we keep all users where FB\_Survey\_Quality\_Check\_Notes field is not empty. {\bf Instagram}: we keep all users where Accept is either yes or Yes. {\bf LinkedIn}: we keep all users where linkedinProfile is not empty. {\bf Twitter}: we keep all users where screen\_name is not empty which means they followed us on Twitter.
}
\renewcommand*{\arraystretch}{1.1}\resizebox{.8\textwidth}{!}{
\begin{tabular}{lrrrrrrrr}

\hline
 & \multicolumn{2}{c}{FACEBOOK} & \multicolumn{2}{c}{INSTAGRAM} & \multicolumn{2}{c}{LINKEDIN} & \multicolumn{2}{c}{TWITTER}  \\ 
 & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} \\ 
\hline
 & 1516 &  & 1260 &  & 381 &  & 656 &  \\ 
Gender &  &  &  &  &  & &  & \\ 
-- Female & 956 & 63\% & 995 & 79\% & 258 & 68\% & 363 & 55\% \\ 
-- Male & 553 & 36\% & 255 & 20\% & 122 & 32\% & 283 & 43\% \\ 
-- Other & 9 & 1\% & 10 & 1\% & 0 & 0\% & 10 & 1.5\% \\ 
\\
Age Bin &  &  &  &  &  &  &  &  \\ 
-- 18-24 years old & 242 & 16\% & 389 & 31\% & 53 & 14\% & 176 & 29\% \\ 
-- 25-34 years old & 495 & 33\% & 446 & 36\% & 127 & 33\% & 233 & 36\% \\ 
-- 35-44 years old & 374 & 25\% & 223 & 18\% & 92 & 24\% & 167 & 25\% \\ 
-- 45-54 years old & 214 & 14\% & 103 & 8\% & 45 & 12\% & 56 & 8\% \\ 
-- 55-64 years old & 112 & 7\% & 52 & 4\% & 35 & 9\% & 17 & 3\% \\ 
-- 65 years or older & 78 & 5\% & 34 & 3\% & 28 & 7\% & 7 & 1\% \\ 
\\
Ethnicity &  &  &  &  &  &  &  &  \\ 
-- White & 1115 & 74\% & 803 & 64\% & 285 & 75\% & 408 & 62\% \\ 
-- Black or African American & 180 & 12\% & 192 & 15\% & 35 & 9\% & 127 & 19\% \\ 
-- Hispanic or Latino & 124 & 8\% & 164 & 13\% & 29 & 8\% & 73 & 11\% \\ 
-- Asian / Pacific Islander & 55 & 4\% & 58 & 5\% & 17 & 4\% & 24 & 4\% \\ 
-- Nat. American or Am. Indian & 18 & 1\% & 13 & 1\% & 4 & 1\% & 12 & 2\% \\ 
-- Other & 24 & 2\% & 30 & 2\% & 10 & 3\% & 12 & 2\% \\
\\
Income &  &  &  &  &  &  &  &  \\ 
-- Less than \$25,000 & 382 & 25\% & 305 & 24\% & 51 & 13\% & 132 & 20\% \\ 
-- \$25,000 - \$49,999 & 468 & 31\% & 417 & 33\% & 91 & 24\% & 194 & 30\% \\ 
-- \$50,000 - \$99,999 & 421 & 28\% & 369 & 29\% & 136 & 36\% & 191 & 29\% \\ 
-- \$100,000 - \$149,999 & 151 & 10\% & 118 & 9\% & 66 & 17\% & 96 & 15\% \\ 
-- \$150,000 or more & 94 & 6\% & 51 & 4\% & 36 & 10\% & 43 & 7\% \\ 
\\
Political Orientation&  &  &  &  &  &  &  &  \\ 
-- Extremely liberal & 149 & 10\% & 124 & 10\% & 36 & 10\% & 90 & 14\%\\ 
-- Liberal & 274 & 18\% & 202 & 16\% & 64 & 17\% & 132 & 20\% \\ 
-- Slightly liberal & 122 & 8\% & 138 & 11\% & 40 & 11\% & 71 & 11\% \\ 
-- Moderate & 600 & 40\% & 519 & 41\% & 148 & 39\% & 227 & 35\% \\ 
-- Slightly conservative & 125 & 8\% & 120 & 10\% & 47 & 12\% & 60 & 9\% \\ 
-- Conservative & 160 & 11\% & 110 & 9\% & 32 & 8\% & 48 & 7\% \\ 
-- Extremely conservative & 86 & 6\% & 47 & 4\% & 13 & 3\% & 28 & 4\%\\ 
\\
%Platform Valuation &  &  &  &  &  &  &  &  \\
%Median   & \multicolumn{2}{c}{100} & \multicolumn{2}{c}{100} & \multicolumn{2}{c}{90} & \multicolumn{2}{c}{80}  \\
%Mean   & \multicolumn{2}{c}{74} & \multicolumn{2}{c}{72} & \multicolumn{2}{c}{67} & \multicolumn{2}{c}{66}  \\
%SD   & \multicolumn{2}{c}{34} & \multicolumn{2}{c}{36} & \multicolumn{2}{c}{36} & \multicolumn{2}{c}{34}  \\
\hline
\end{tabular}
}
\label{table:summary_stat_unfiltered1}
\end{table}


\begin{figure}[!h]
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 1 Supp Figs/AlternateFiltering/AverageFVP_gender.png}
    \caption{Friend value percentile as a function of the gender. Wave 1 alternative dataset.}
    \label{alernate_1}
\end{figure}

\begin{figure}[!h]
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 1 Supp Figs/AlternateFiltering/FigA1.1_AverageFVP_Age.png}
    \caption{Friend value percentile as a function of the relative age -- Wave 1 alternative dataset.}
    \label{alernate_2}
\end{figure}


\begin{figure}[!h]
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 1 Supp Figs/AlternateFiltering/FigXXX_AverageFVP_Race.png}
    \caption{Friend value percentile as a function of the relative race -- Wave 1 alternative dataset.}
    \label{alernate_3}
\end{figure}


\begin{figure}[!h]
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 1 Supp Figs/AlternateFiltering/AverageFVP_howdoyouknow.png}
    \caption{Friend value percentile as a function of how ego knows alter -- Wave 1 alternative dataset.}
    \label{alernate_4}
\end{figure}


\begin{figure}[!h]
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 1 Supp Figs/AlternateFiltering/AverageFVP_FrequencyofInteraction.png}
    \caption{Friend value percentile as a function of the frequency of interaction between ago and alter -- Wave 1 alternative dataset.}
    \label{alernate_5}
\end{figure}


\begin{figure}[!h]
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 1 Supp Figs/AlternateFiltering/AverageFVP_ConnectedOtherPlatform.pdf}
    \caption{Friend value percentile as a function of whether ego and alter are connected to other platform -- Wave 1 alternative dataset.}
    \label{alernate_5}
\end{figure}



\pagebreak
\newpage

\section{Wave 2 Materials and Methods} \label{first wave 2 section}
\subsection{Wave 2 Study Details}

Study two closely follows the design of Study one, with the exception that we primarily focus on measuring the overall valuations of the four platforms of interest using an incentive compatible approach, in addition to measuring total number of Ego's connections. We again recruit verified representative users of the four platforms through Lucid. Surveys were conducted between November 2023 and December 2024. This study was also approved by the Massachusetts Institute of Technology’s (MIT’s) Institutional Review Board, and analyses were pre-registered on OSF.\footnote{https://osf.io/qs4kn/?view\_only=5cee408999b5484dafcc9626e88c953b}

We first recruit users of one of the four social media platforms from Lucid to participate in our study. Users (Egos) are first asked about their demographics (gender, age, ethnicity, income, and political ideology), usage of the platform, and total number of connections on the platform. For users of Facebook and LinkedIn, we collect their total number of connections on these platforms. For users of Instagram and Twitter, we collect both the number of followers and following connections.

In the next section of the survey, we solicit egos’ valuation of a social media platform by asking them for their minimum willingness to accept (WTA) to give up access to the platform for one month using an incentive compatible approach~\cite{brynjolfsson2019using}. Valuations are solicited using a multiple price list~\cite{andersen2006elicitation}, and the upper limit of the price range is randomly selected to be either \$100, \$150, or \$200 to account for anchoring effects. This multiple priced list question is analogous to a single binary discrete choice (SBDC) experiment as explored in ~\cite{brynjolfsson2019using}. 1 in 100 users are randomly selected and offered to follow up on their choices.

The full survey instrument for Instagram is reported in ~\ref{wave2survey}. The other platforms used the same survey instrument except for the question related to the usage of platform-specific features, which had different options for features used. We obtained responses from 2470 users of Facebook, 2237 users of Twitter, 2488 users of Instagram and 2200 users of LinkedIn. Summary statistics for the second summary are presented in Table~\ref{table:summary_stat_unfiltered2}. 60 users are randomly selected, and we follow up with them with cash offers if and only if they deactivate the platform. 42 of these 60 users (70\%) comply with the offers.

All pre-registered results for wave 2 of the study not included in the main text are included in the sections below. %These constitute tables \ref{first_pre_table} through \ref{logols_LI} and Figures \ref{prereg-1} through \ref{prereg-last}. 


\subsection{Wave 2 Survey Instrument for Instagram} \label{wave2survey}
Here, we report the full survey instrument for Instagram for wave 2. The other platforms used the same survey instrument except for the question related to the usage of platform-specific features.

%\includepdf[pages=-]{Wave 2 Instagram survey instrument.pdf}



\section{Wave 2 Additional Non-Pre-Registered Tables and Figures}


\begin{table}[!htbp] \centering 
\caption{Summary Statistics for Wave 2}
\renewcommand*{\arraystretch}{1.1}\resizebox{0.8\textwidth}{!}{
\begin{tabular}{lrrrrrrrr}
\hline
\hline
   & \multicolumn{2}{c}{Facebook} & \multicolumn{2}{c}{Instagram} & \multicolumn{2}{c}{LinkedIn} & \multicolumn{2}{c}{Twitter}  \\ 
  & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} & \multicolumn{1}{c}{N} & \multicolumn{1}{c}{\%} \\ 
\hline
& 2470 &  & 2488 &  & 2200 &  & 2237 &  \\ 
gender &  &  &  &  &  &  &  &  \\ 
-- Female & 1301 & 53\% & 1259 & 51\% & 1128 & 51\% & 1132 & 51\% \\ 
-- Male & 1158 & 47\% & 1222 & 49\% & 1065 & 48\% & 1097 & 49\% \\ 
-- Other  & 11 & 0\% & 7 & 0\% & 7 & 0\% & 8 & 0\% \\ 
\\
Age &  &  &  &  &  &  &  &  \\ 
-- 18-24 years old & 406 & 16\% & 399 & 16\% & 312 & 14\% & 331 & 15\% \\ 
-- 25-34 years old & 538 & 22\% & 429 & 17\% & 299 & 14\% & 388 & 17\% \\ 
-- 35-44 years old & 412 & 17\% & 504 & 20\% & 443 & 20\% & 466 & 21\% \\ 
-- 45-54 years old & 350 & 14\% & 472 & 19\% & 446 & 20\% & 435 & 19\% \\ 
-- 55-64 years old & 415 & 17\% & 477 & 19\% & 413 & 19\% & 392 & 18\% \\ 
-- 65 years or older & 346 & 14\% & 204 & 8\% & 286 & 13\% & 223 & 10\% \\ 
\\
Ethnicity &  &  &  &  &  &  &  &  \\ 
-- White & 1762 & 71\% & 1534 & 62\% & 1497 & 68\% & 1432 & 64\% \\ 
-- Black or African American & 421 & 17\% & 417 & 17\% & 352 & 16\% & 438 & 20\% \\
-- Hispanic or Latino & 180 & 7\% & 318 & 13\% & 173 & 8\% & 235 & 11\% \\ 
-- Asian or Pacific Islander & 72 & 3\% & 119 & 5\% & 114 & 5\% & 84 & 4\% \\  
-- Nat. American or Am. Indian & 18 & 1\% & 28 & 1\% & 26 & 1\% & 21 & 1\% \\ 
-- Other & 17 & 1\% & 72 & 3\% & 38 & 2\% & 27 & 1\% \\ 
\\
Income &  &  &  &  &  &  &  &  \\ 
-- Less than \$25,000 & 462 & 19\% & 276 & 11\% & 232 & 11\% & 230 & 10\% \\ 
-- \$25,000 - \$49,999 & 234 & 9\% & 500 & 20\% & 403 & 18\% & 430 & 19\% \\ 
-- \$50,000 - \$99,999 & 229 & 9\% & 335 & 13\% & 300 & 14\% & 235 & 11\% \\ 
-- \$100,000 - \$149,999 & 786 & 32\% & 544 & 22\% & 460 & 21\% & 544 & 24\% \\ 
-- \$150,000 or more & 759 & 31\% & 833 & 33\% & 805 & 37\% & 798 & 36\% \\ 
\\
Political Orientation &  &  &  &  &  &  &  &  \\ 
-- Extremely liberal & 260 & 11\% & 220 & 9\% & 222 & 10\% & 202 & 9\% \\ 
-- Liberal & 308 & 12\% & 299 & 12\% & 301 & 14\% & 313 & 14\% \\ 
-- Slightly liberal & 192 & 8\% & 141 & 6\% & 111 & 5\% & 155 & 7\% \\ 
-- Moderate & 330 & 13\% & 426 & 17\% & 369 & 17\% & 387 & 17\% \\ 
-- Slightly conservative & 957 & 39\% & 945 & 38\% & 763 & 35\% & 764 & 34\% \\ 
-- Conservative & 234 & 9\% & 223 & 9\% & 222 & 10\% & 209 & 9\% \\ 
-- Extremely conservative & 189 & 8\% & 234 & 9\% & 212 & 10\% & 207 & 9\%\\ 
\\
Platform Valuation &  &  &  &  &  &  &  &  \\
Median   & \multicolumn{2}{c}{100} & \multicolumn{2}{c}{100} & \multicolumn{2}{c}{90} & \multicolumn{2}{c}{70}  \\
Mean   & \multicolumn{2}{c}{101} & \multicolumn{2}{c}{91.3} & \multicolumn{2}{c}{86.8} & \multicolumn{2}{c}{78.4}  \\
SD   & \multicolumn{2}{c}{60.5} & \multicolumn{2}{c}{58.5} & \multicolumn{2}{c}{59.4} & \multicolumn{2}{c}{58.7}  \\
\hline
\hline
\hline
\end{tabular}
}
\label{table:summary_stat_unfiltered2}
\end{table}

\\
\begin{table}[!htbp] \centering 
  \caption{Additional Summary Statistics for Wave 2} 
  \label{table:summary_stat_unfiltered2_2}
\begin{tabular}{@{\extracolsep{5pt}}lcccccc} 
\\[-1.8ex]\hline 
\hline \\[-1.8ex] 
\\[-1.8ex] & FB & TW & IN & LK \\ 
\hline \\[-1.8ex] 
Average Number of Connections & 600.4 &  &  &  302.2 \\ 
  & & & &  \\ 
Average Number of Followers &  & 1384 & 2861.4 &    \\ 
  & & & & \\ 
Average Number of Followees &  & 648.2 & 599.4 &   \\ 
  & & & & \\ 
Average Monthly Valuation & 100.9 & 78.35 & 91.25 & 86.85  \\ 
  & & & & \\ 
\textit{N} & 2,470 & 2,238 & 2,488 & 2,200  \\ 
\hline 
\hline \\[-1.8ex] 
\end{tabular} 
\end{table} 


\pagebreak

\section{Wave 2 Additional Pre-Registered Tables and Figures} \label{last wave 2 section}
\\


% Table created by stargazer v.5.2.3 by Marek Hlavac, Social Policy Institute. E-mail: marek.hlavac at gmail.com
% Date and time: Thu, Feb 01, 2024 - 16:00:22
\begin{table}[!htbp] \centering 
  \caption{Preregistered OLS regressions of total valuation on number of social media contacts, Wave 2} 
  \label{first_pre_table} 
\begin{tabular}{@{\extracolsep{5pt}}lcccccc} 
\\[-1.8ex]\hline 
\hline \\[-1.8ex] 
\\[-1.8ex] & \multicolumn{6}{c}{Monthly Platform Valuation} \\ 
\\[-1.8ex] & FB & TW(1) & TW(2) & IN(1) & IN(2) & LK\\ 
\hline \\[-1.8ex] 
Friends & 0.004$^{***}$ &  &  &  &  & 0.004$^{***}$ \\ 
  & (0.001) &  &  &  &  & (0.001) \\ 
  & & & & & & \\ 
Followers &  & $-$0.00004 &  & 0.0002$^{***}$ &  &  \\ 
  &  & (0.0001) &  & (0.0001) &  &  \\ 
  & & & & & & \\ 
Followees &  &  & 0.00000 &  & 0.005$^{***}$ &  \\ 
  &  &  & (0.0002) &  & (0.001) &  \\ 
  & & & & & & \\ 
 Constant & 98.405$^{***}$ & 78.401$^{***}$ & 78.339$^{***}$ & 90.753$^{***}$ & 88.335$^{***}$ & 85.719$^{***}$ \\ 
  & (1.420) & (1.245) & (1.249) & (1.178) & (1.353) & (1.304) \\ 
  & & & & & & \\ 
\textit{N} & 2,470 & 2,238 & 2,238 & 2,488 & 2,488 & 2,200 \\ 
R$^{2}$ & 0.004 & 0.0002 & 0.000 & 0.005 & 0.007 & 0.005 \\ 
Adj. R$^{2}$ & 0.004 & $-$0.0002 & $-$0.0004 & 0.004 & 0.007 & 0.005 \\ 
Res. SE & 60.349  & 58.720  & 58.726  & 58.320  & 58.249  & 59.245  \\ 
F Statistic & 11.061$^{***}$  & 0.460 & 0.00003  & 12.123$^{***}$ & 18.222$^{***}$  & 12.089$^{***}$  \\ 
\hline 
\hline \\[-1.8ex] 
\textit{Notes:} & \multicolumn{6}{r}{$^{***}$Significant at the 1 percent level.} \\ 
 & \multicolumn{6}{r}{$^{**}$Significant at the 5 percent level.} \\ 
 & \multicolumn{6}{r}{$^{*}$Significant at the 10 percent level.} \\ 
\end{tabular} 
\end{table} 

\pagebreak



 % Table created by stargazer v.5.2.3 by Marek Hlavac, Social Policy Institute. E-mail: marek.hlavac at gmail.com
% Date and time: Fri, Feb 09, 2024 - 11:44:18
\begin{table}[!htbp] \centering 
 \scriptsize
  \caption{Preregistered OLS regressions of total valuation on the log of the number of social media contacts, Wave 2} 
  \label{log_ols} 
\begin{tabular}{@{\extracolsep{5pt}}lcccccccc} 
\\[-1.8ex]\hline 
\hline \\[-1.8ex] 
\\[-1.8ex] & \multicolumn{8}{c}{valuation} \\ 
\\[-1.8ex] & FB & TW 1 & TW 2 & TW 3 & IN 1 & IN 2 & IN 3 & LK\\ 
\hline \\[-1.8ex] 
Friend  (log)  & 5.037$^{***}$ &  &  &  &  &  &  & 4.044$^{***}$ \\ 
  & (0.664) &  &  &  &  &  &  & (0.584) \\ 
  & & & & & & & & \\ 
Followers  (log) &  & 2.707$^{***}$ &  & 2.019$^{***}$ & 5.077$^{***}$ &  & 4.365$^{***}$ &  \\ 
  &  & (0.558) &  & (0.764) & (0.593) &  & (0.728) &  \\ 
  & & & & & & & & \\ 
Followees  (log)&  &  & 2.919$^{***}$ & 1.230 &  & 4.355$^{***}$ & 1.418$^{*}$ &  \\ 
  &  &  & (0.683) & (0.934) &  & (0.691) & (0.843) &  \\ 
  & & & & & & & & \\ 
 Constant & 74.637$^{***}$ & 65.993$^{***}$ & 63.835$^{***}$ & 63.014$^{***}$ & 64.138$^{***}$ & 68.101$^{***}$ & 60.402$^{***}$ & 71.590$^{***}$ \\ 
  & (3.659) & (2.830) & (3.614) & (3.622) & (3.371) & (3.853) & (4.036) & (2.533) \\ 
  & & & & & & & & \\ 
\textit{N} & 2,470 & 2,237 & 2,237 & 2,237 & 2,488 & 2,488 & 2,488 & 2,200 \\ 
R$^{2}$ & 0.023 & 0.010 & 0.008 & 0.011 & 0.029 & 0.016 & 0.030 & 0.021 \\ 
Adjusted R$^{2}$ & 0.022 & 0.010 & 0.008 & 0.010 & 0.028 & 0.015 & 0.029 & 0.021 \\ 
Res. Std. Error & 59.791 & 58.429 & 58.498 & 58.419 & 57.618 & 58.000 & 57.597 & 58.769  \\ 
F Statistic & 57.551$^{***}$ & 23.573$^{***}$ & 18.280$^{***}$ & 12.658$^{***}$  & 73.317$^{***}$  & 39.730$^{***}$ & 38.100$^{***}$ & 48.027$^{***}$  \\ 
\hline 
\hline \\[-1.8ex] 
\textit{Notes:} & \multicolumn{8}{r}{$^{***}$Significant at the 1 percent level.} \\ 
 & \multicolumn{8}{r}{$^{**}$Significant at the 5 percent level.} \\ 
 & \multicolumn{8}{r}{$^{*}$Significant at the 10 percent level.} \\ 
\end{tabular} 
\end{table} 
 
 
 \newgeometry{left=3cm,top=0.5cm, bottom=0.1cm} 

% Table created by stargazer v.5.2.3 by Marek Hlavac, Social Policy Institute. E-mail: marek.hlavac at gmail.com
% Date and time: Fri, Feb 09, 2024 - 10:14:52
\begin{table}[!htbp] \centering 
\tiny
  \caption{{\bf Facebook}: Preregistered OLS regressions of total valuation on the number of social media contacts and other controls, Wave 2} 
  \label{logols_FB} 
\begin{tabular}{@{\extracolsep{5pt}}lccc} 
\\[-1.8ex]\hline 
\hline \\[-3.5ex] 
\\[-1.8ex] & \multicolumn{3}{c}{Monthly Facebook Valuation} \\ 
\\[-2.5ex] & 1b(i) & 1b(ii) & 1b(iii)\\ 
\hline \\[-1.8ex] 
 Facebook friend count (log) & 5.520$^{***}$ & 5.340$^{***}$ & 3.620$^{***}$ \\ 
  & & & \\ 
 group assignment 100usd &  & -- & -- \\ 
 group assignment 150usd &  & 28.329$^{***}$ & 28.842$^{***}$ \\ 
 group assignment 200usd &  & 54.161$^{***}$ & 54.037$^{***}$ \\ 
  & & & \\[-1ex] 
Female & -- &  & -- \\ 
Male & $-$6.266$^{**}$ &  & $-$5.048$^{**}$ \\ 
Other  & $-$15.338 &  & $-$4.835 \\ 
  & & & \\ 
 Age & 0.621$^{***}$ &  & 0.573$^{***}$ \\ 
  & & & \\ 
White & -- &  & -- \\ 
Asian or Pacific Islander & 4.082 &  & 5.351 \\ 
Black or African American & 1.898 &  & 2.449 \\ 
Hispanic or Latino & 0.418 &  & 0.911 \\ 
Native American or American Indian & 15.086 &  & 13.759 \\ 
 Other & 27.861$^{*}$ &  & 24.923$^{*}$ \\ 
  & & & \\[-1ex] 
Rural & -- &  & -- \\ 
Urban & $-$1.214 &  & 2.332 \\ 
  & & & \\[-1ex] 
 Single, not looking for a relationship& -- &  &  --\\ 
In a serious relationship & $-$0.293 &  & $-$3.871 \\ 
Married or domestic partnership & 5.134 &  & 2.116 \\ 
Prefer not to say & 5.168 &  & 7.863 \\ 
Single, looking for a relationship & 4.848 &  & 2.153 \\ 
  & & & \\ 
 household of 1 & -- &  & -- \\ 
household of 2 & 2.032 &  & 3.673 \\ 
household of 3 & 0.502 &  & 0.674 \\ 
household of 4 & 4.036 &  & 4.570 \\ 
household of 5 & 10.059$^{*}$ &  & 8.502$^{*}$ \\ 
household of 6 & 3.605 &  & 5.952 \\  
household of 7 or more & 0.489 &  & 0.814 \\ 
  & & & \\ 
less than 25K dollars & -- &  & -- \\  
25K to 50K dollars & $-$1.240 &  & 2.631 \\ 
50K to 100K dollars & $-$2.549 &  & $-$0.733 \\ 
100K to 150K dollars& $-$3.578 &  & $-$2.356 \\ 
150K dollars or more & $-$6.546$^{*}$ &  & $-$4.134 \\ 
  & & & \\ 
 moved 1 or less times & -- &  & --  \\ 
 moved 2 times & $-$1.194 &  & 1.209 \\ 
 moved 3 times & $-$1.108 &  & 0.470 \\ 
 moved 4 times & $-$2.900 &  & 1.714 \\ 
 moved 5 times or more & 1.402 &  & 1.267 \\ 
   & & & \\[-2ex]  
  looked for job: No, and I have not looked in the past year & -- &  & --\\ 
 looked for job: No, but I looked for a job in the past year & $-$1.070 &  & $-$2.678 \\ 
 looked for job: Yes & $-$4.331 &  & $-$4.966$^{*}$ \\ 
 & & & \\[-2ex] 
Extremely Liberal & -- &  & -- \\ 
Liberal  & 1.381 &  & 2.836 \\ 
Slightly liberal & 2.615 &  & 1.327 \\ 
Moderate & $-$2.439 &  & $-$1.662 \\ 
Slightly conservative & 6.579 &  & 7.263$^{*}$ \\ 
Conservative & $-$6.214 &  & $-$3.720 \\ 
Extremely conservative & $-$5.234 &  & 1.464 \\ 
  & & & \\[-2ex] 
 introvert 1: Strongly agree & -- &  & -- \\ 
 introvert 1: Neither agree nor disagree & $-$4.331 &  & $-$3.911 \\ 
 introvert 1: Somewhat agree & $-$2.068 &  & $-$2.863 \\ 
 introvert 1: Somewhat disagree & $-$3.639 &  & $-$4.746 \\ 
 introvert 1: Strongly disagree & 2.658 &  & 1.941 \\ 
  & & & \\[-1.8ex] 
 introvert 2: Strongly disagree & -- &  & -- \\ 
 introvert 2: Neither agree nor disagree & 2.547 &  & 2.285 \\ 
 introvert 2: Somewhat agree & 0.178 &  & 0.215 \\ 
 introvert 2: Somewhat disagree & $-$3.708 &  & $-$0.695 \\ 
 introvert 2: Strongly agree & $-$4.901 &  & $-$4.727 \\ 
  & & & \\ 
 Years on the platform &  &  & 0.211 \\ 
  & & & \\ 
 FB usage: less than 10 minutes per day &  &  & --\\ 
 FB usage: 10–30 minutes per day &  &  & 27.343$^{***}$ \\ 
 FB usage: 31–60 minutes per day &  &  & 12.078$^{***}$ \\ 
 FB usage: 1–2 hours per day &  &  & 27.752$^{***}$ \\ 
 FB usage: 2–3 hours per day &  &  & 15.122$^{***}$ \\ 
 FB usage: More than 3 hours per day &  &  & 30.343$^{***}$ \\ 
  & & & \\[-1.8ex] 
 Playing games &  &  & $-$1.730 \\ 
 Marketplace &  &  & $-$0.700 \\ 
 Organize attend events &  &  & 0.806 \\ 
 Engaging with content from your friends on your news feed &  &  & 4.107 \\ 
 Joining groups &  &  & 1.022 \\ 
 Messenger &  &  & 7.492$^{**}$ \\ 
 Facebook Live &  &  & 3.041 \\ 
 Posting content on your news feed &  &  & 2.213 \\ 
  & & & \\[-1.8ex]  
 Instagram &  &  & $-$1.219 \\ 
 X/Twitter &  &  & $-$1.873 \\ 
 LinkedIn &  &  & $-$5.149$^{*}$ \\ 
 TikTok &  &  & $-$1.558 \\ 
 Snapchat &  &  & $-$1.832 \\ 
  & & &  \\[-1.8ex]  
 Constant & 50.324$^{***}$ & 45.487$^{***}$ & 2.244 \\ 
  & & &  \\[-1.8ex] 
\textit{N} & 2,428 & 2,470 & 2,428 \\ 
R$^{2}$ & 0.072 & 0.157 & 0.239 \\ 
Adj. R$^{2}$ & 0.055 & 0.156 & 0.218 \\ 
Res. SE & 58.907  & 55.570  & 53.573  \\ 
F Statistic & 4.205$^{***}$ & 152.575$^{***}$ & 11.429$^{***}$ \\ 
\hline 
\hline \\[-1.8ex] 
\multicolumn{2}{l}{\scriptsize \sym{*} \(p<0.10\), \sym{**} \(p<0.05\), \sym{***} \(p<0.01\)}\\\\  
\end{tabular} 
\end{table}
 
 
 
 

% Table created by stargazer v.5.2.3 by Marek Hlavac, Social Policy Institute. E-mail: marek.hlavac at gmail.com
% Date and time: Fri, Feb 09, 2024 - 10:40:25
\begin{table}[!htbp] \centering 
       \setlength{\tabcolsep}{0pt}
 \tiny
  \caption{{\bf Twitter}: Preregistered OLS regressions of total valuation on the number of social media contacts and other controls, Wave 2} 
  \label{logols_twitter} 
\begin{tabular}{@{\extracolsep{5pt}}lcccccc} 
\\[-1.8ex]\hline 
\hline \\[-3ex] 
\\[-1.8ex] & \multicolumn{6}{c}{Monthly Twitter Valuation} \\ 
\\[-1.8ex] & 1b(i) & 1b(i) & 1b(ii) & 1b(ii) & 1b(iii) & 1b(iii)\\ 
\hline \\[-1.8ex] 
Twitter Followers count (log) & 2.814$^{***}$ &  & 2.771$^{***}$ &  & 1.597$^{***}$ &  \\ 
  & & & & & & \\ 
Twitter Followees count (log) &  & 3.132$^{***}$ &  & 2.857$^{***}$ &  & 1.509$^{**}$ \\ 
  & & & & & & \\ 
 group assignment 100usd  &  &  & -- & -- & -- & -- \\ 
 group assignment 150usd &  &  & 18.798$^{***}$ & 18.272$^{***}$ & 18.478$^{***}$ & 18.267$^{***}$ \\ 
 group assignment 200usd &  &  & 36.802$^{***}$ & 36.575$^{***}$ & 37.910$^{***}$ & 37.762$^{***}$ \\ 
  & & & & & & \\[-1.8ex]  
 Female & -- & -- &  &  & -- & -- \\ 
 Male & 2.159 & 2.455 &  &  & 0.197 & 0.239 \\ 
Other  & $-$16.620 & $-$17.015 &  &  & $-$17.595 & $-$18.025 \\ 
  & & & & & & \\ 
 Age & 0.474$^{***}$ & 0.454$^{***}$ &  &  & 0.620$^{***}$ & 0.618$^{***}$ \\ 
  & & & & & & \\ 
White & -- & -- &  &  & -- & -- \\  
Asian or Pacific Islander & 7.076 & 6.888 &  &  & 3.736 & 3.580 \\ 
Black or African American & 2.837 & 4.065 &  &  & 0.984 & 1.542 \\ 
Hispanic or Latino & 14.878$^{***}$ & 14.781$^{***}$ &  &  & 13.060$^{***}$ & 13.045$^{***}$ \\ 
Native American or American Indian & 31.015$^{**}$ & 30.779$^{**}$ &  &  & 27.957$^{**}$ & 27.934$^{**}$ \\ 
Other & 7.643 & 7.027 &  &  & 3.401 & 3.089 \\ 
  & & & & & & \\[-1ex] 
Rural & -- & -- &  &  & -- & -- \\ 
Urban  & 3.070 & 3.954 &  &  & 1.401 & 1.864 \\ 
  & & & & & & \\[-1ex] 
Single, not looking for a relationship& -- & -- &  &  & -- & -- \\ 
In a serious relationship & $-$5.350 & $-$5.016 &  &  & $-$2.844 & $-$2.719 \\ 
Married or domestic partnership & $-$0.521 & 0.152 &  &  & 0.438 & 0.649 \\ 
Prefer not to say & 10.988 & 11.731 &  &  & 9.828 & 10.267 \\ 
Single, looking for a relationship & $-$3.064 & $-$2.701 &  &  & $-$3.132 & $-$3.046 \\ 
  & & & & & & \\[-1.8ex]  
household of 1 or less & -- & -- &  &  & -- & -- \\ 
household of 2  & $-$2.783 & $-$3.233 &  &  & $-$3.717 & $-$3.995 \\ 
 household of 3 & 5.211 & 5.265 &  &  & 4.683 & 4.625 \\ 
 household of 4 & 2.434 & 2.355 &  &  & 0.782 & 0.573 \\ 
household of 5 & $-$0.895 & $-$1.098 &  &  & $-$4.455 & $-$4.681 \\ 
household of 6 & $-$0.373 & $-$0.412 &  &  & $-$3.483 & $-$3.589 \\ 
household of 7 or more & $-$12.837 & $-$14.271 &  &  & $-$17.933$^{**}$ & $-$18.786$^{**}$ \\ 
  & & & & & & \\[-1.8ex] 
less than 25K dollars & -- & -- &  &  & -- & -- \\ 
25K to 50K dollars & $-$5.378 & $-$5.057 &  &  & $-$6.390 & $-$6.342 \\ 
 50K to 100K dollars & $-$5.202 & $-$4.447 &  &  & $-$4.747 & $-$4.388 \\ 
100K to 150K dollars & $-$3.758 & $-$2.851 &  &  & $-$4.658 & $-$4.212 \\ 
 150K dollars or more & $-$2.325 & $-$1.638 &  &  & $-$3.716 & $-$3.378 \\ 
  & & & & & &\\[-1.8ex]  
moved 1 or less times  & -- & -- &  &  & -- & -- \\ 
moved 2 times & $-$1.533 & $-$1.676 &  &  & $-$2.484 & $-$2.642 \\ 
moved 3 times & 0.691 & 0.412 &  &  & $-$1.564 & $-$1.852 \\ 
moved 4 times & $-$8.535$^{*}$ & $-$8.538$^{*}$ &  &  & $-$5.377 & $-$5.366 \\ 
moved 5 times or more & 3.923 & 4.465 &  &  & 3.823 & 4.049 \\  
  & & & & & & \\ 
looked for job: No, and I have not looked in the p. year & -- & -- &  &  & -- & -- \\ 
looked for job: No, but I looked for a job in the p. year & $-$1.361 & $-$0.955 &  &  & $-$0.981 & $-$0.816 \\ 
looked for job: Yes & 0.016 & 0.371 &  &  & 1.306 & 1.415 \\ 
  & & & & & & \\ 
Extremely Liberal & -- & -- &  &  & -- & -- \\
Liberal  & 10.282$^{*}$ & 9.681$^{*}$ &  &  & 10.321$^{**}$ & 10.085$^{*}$ \\ 
Slightly liberal & 16.424$^{***}$ & 16.692$^{***}$ &  &  & 16.847$^{***}$ & 17.044$^{***}$ \\ 
Moderate & 6.008 & 5.626 &  &  & 3.560 & 3.479 \\ 
Slightly conservative & 11.074$^{**}$ & 11.470$^{**}$ &  &  & 10.238$^{**}$ & 10.532$^{**}$ \\ 
Conservative & 2.038 & 1.794 &  &  & 0.217 & 0.137 \\ 
Extremely conservative & $-$0.470 & $-$0.847 &  &  & $-$2.920 & $-$2.927 \\ 
  & & & & & & \\[-1.8ex]  
 introvert 1: Strongly agree  & -- & -- &  &  & -- & -- \\ 
  introvert 1: Neither agree nor disagree & $-$1.240 & $-$0.847 &  &  & 1.358 & 1.651 \\ 
  introvert 1: Somewhat agree & $-$6.879 & $-$7.425$^{*}$ &  &  & $-$2.511 & $-$2.680 \\ 
  introvert 1: Somewhat disagree & $-$5.581 & $-$6.186 &  &  & $-$2.284 & $-$2.521 \\ 
  introvert 1: Strongly disagree & $-$3.463 & $-$3.792 &  &  & 1.182 & 1.074 \\ 
  & & & & & & \\[-1.8ex] 
introvert 2: Strongly disagree & -- & -- &  &  & -- & -- \\ 
  introvert 2: Neither agree nor disagree & $-$8.278$^{*}$ & $-$7.400 &  &  & $-$7.167 & $-$6.669 \\ 
  introvert 2: Somewhat agree & $-$8.284$^{*}$ & $-$7.317 &  &  & $-$8.804$^{**}$ & $-$8.385$^{*}$ \\ 
  introvert 2: Somewhat disagree & $-$9.212$^{*}$ & $-$8.835$^{*}$ &  &  & $-$8.724$^{*}$ & $-$8.508$^{*}$ \\ 
  introvert 2: Strongly agree & 3.321 & 5.202 &  &  & $-$0.692 & 0.022 \\ 
  & & & & & & \\ 
 Years on the platform &  &  &  &  & 0.263 & 0.274 \\ 
  & & & & & & \\ 
   Twitter usage: less than 10 minutes per day &  &  &  &  & -- & -- \\ 
 Twitter usage: 10–30 minutes per day &  &  &  &  & 21.653$^{***}$ & 22.129$^{***}$ \\ 
 Twitter usage: 31–60 minutes per day &  &  &  &  & 8.203$^{**}$ & 8.366$^{**}$ \\ 
 Twitter usage: 1–2 hours per day &  &  &  &  & 25.595$^{***}$ & 26.063$^{***}$ \\ 
 Twitter usage: 2–3 hours per day &  &  &  &  & 19.986$^{***}$ & 20.043$^{***}$ \\ 
 Twitter usage: More than 3 hours per day &  &  &  &  & 34.628$^{***}$ & 35.155$^{***}$ \\ 
  & & & & & & \\[-1.8ex]  
 Post tweets &  &  &  &  & $-$1.344 & $-$0.752 \\ 
 Like reply retweet tweets &  &  &  &  & 6.281$^{**}$ & 5.732$^{*}$ \\ 
 Direct messages &  &  &  &  & 4.161 & 4.256 \\ 
 Bookmark tweets &  &  &  &  & 7.449$^{***}$ & 7.524$^{***}$ \\ 
 Twitter lists &  &  &  &  & $-$3.201 & $-$2.949 \\ 
 Twitter Blue Premium &  &  &  &  & $-$0.336 & 0.841 \\ 
 Spaces &  &  &  &  & 3.981 & 4.382 \\ 
  & & & & & & \\[-1.8ex]  
 Facebook &  &  &  &  & $-$7.430$^{**}$ & $-$7.448$^{**}$ \\ 
 Instagram &  &  &  &  & 0.457 & 0.516 \\ 
 LinkedIn &  &  &  &  & $-$5.024$^{*}$ & $-$4.962$^{*}$ \\  
 TikTok &  &  &  &  & 0.207 & 0.314 \\ 
 Snapchat &  &  &  &  & $-$3.872 & $-$3.602 \\ 
  & & & & & & \\[-1.8ex] 
 Constant & 46.123$^{***}$ & 41.483$^{***}$ & 47.278$^{***}$ & 45.965$^{***}$ & 14.271 & 12.263 \\ 
  & & & & & & \\[-1.8ex] 
\textit{N} & 2,187 & 2,187 & 2,237 & 2,237 & 2,187 & 2,187 \\ 
R$^{2}$ & 0.059 & 0.057 & 0.076 & 0.073 & 0.164 & 0.163 \\ 
Adj. R$^{2}$ & 0.039 & 0.038 & 0.075 & 0.072 & 0.138 & 0.138 \\ 
Res. SE & 57.560  & 57.601 & 56.483  & 56.579  & 54.507 & 54.536 \\ 
F Statistic & 3.028$^{***}$  & 2.954$^{***}$ & 61.307$^{***}$  & 58.569$^{***}$ & 6.488$^{***}$  & 6.446$^{***}$  \\ 
\hline 
\hline \\[-1.8ex] 
\multicolumn{2}{l}{\scriptsize \sym{*} \(p<0.10\), \sym{**} \(p<0.05\), \sym{***} \(p<0.01\)}\\\\  
\end{tabular} 
\end{table} 




% Table created by stargazer v.5.2.3 by Marek Hlavac, Social Policy Institute. E-mail: marek.hlavac at gmail.com
% Date and time: Fri, Feb 09, 2024 - 10:59:24
\begin{table}[!htbp] \centering 
      \setlength{\tabcolsep}{0pt}
 \tiny
  \caption{{\bf Instagram}: Preregistered OLS regressions of total valuation on the number of social media contacts and other controls, Wave 2} 
  \label{logols_inst} 
\begin{tabular}{@{\extracolsep{5pt}}lcccccc} 
\\[-1.8ex]\hline 
\hline \\[-3ex] 
\\[-1.8ex] & \multicolumn{6}{c}{Monthly Instagram Valuation} \\ 
\\[-2ex] & 1b(i) & 1b(i) & 1b(ii) & 1b(ii) & 1b(iii) & 1b(iii)\\ 
\hline \\[-2ex] 
Insta Followers count (log) & 4.909$^{***}$ &  & 5.091$^{***}$ &  & 3.194$^{***}$ &  \\ 
  & & & & & & \\ 
Insta Followees count (log) &  & 4.814$^{***}$ &  & 4.525$^{***}$ &  & 2.980$^{***}$ \\ 
  & & & & & & \\[-1.8ex] 
 group assignment: 100usd  &  &  & -- & -- & -- & -- \\ 
  group assignment: 150usd &  &  & 26.657$^{***}$ & 26.906$^{***}$ & 25.235$^{***}$ & 25.367$^{***}$ \\ 
 group assignment: 200usd &  &  & 42.664$^{***}$ & 42.910$^{***}$ & 42.154$^{***}$ & 42.398$^{***}$ \\ 
  & & & & & & \\[-1.8ex] 
 Female & -- & -- &  &  & -- & -- \\ 
Male & $-$0.804 & 0.472 &  &  & 0.231 & 0.921 \\ 
  Other  & $-$27.079 & $-$29.132 &  &  & $-$22.461 & $-$23.606 \\ 
  & & & & & & \\ 
 Age & 0.345$^{***}$ & 0.327$^{***}$ &  &  & 0.446$^{***}$ & 0.448$^{***}$ \\ 
  & & & & & & \\ 
White & -- & -- &  &  & -- & -- \\ 
Asian or Pacific Islander & 15.464$^{***}$ & 15.762$^{***}$ &  &  & 12.807$^{**}$ & 12.770$^{**}$ \\ 
 Black or African American & 17.519$^{***}$ & 18.711$^{***}$ &  &  & 12.950$^{***}$ & 13.434$^{***}$ \\ 
  Hispanic or Latino & 12.938$^{***}$ & 13.767$^{***}$ &  &  & 7.799$^{**}$ & 8.078$^{**}$ \\ 
Native American or American Indian & 15.374 & 14.478 &  &  & 14.632 & 14.265 \\ 
 Other & 7.333 & 21.084$^{***}$ &  &  & 5.844 & 13.448$^{*}$ \\ 
  & & & & & & \\[-1.8ex] 
Rural & -- & -- &  &  & -- & -- \\ 
Urban & 10.055$^{**}$ & 10.190$^{**}$ &  &  & 6.831 & 6.831 \\  
  & & & & & & \\ 
Single, not looking for a relationship& -- & -- &  &  & -- & -- \\ 
In a serious relationship & 1.052 & 2.176 &  &  & 0.432 & 1.080 \\ 
Married or domestic partnership & 0.042 & 1.335 &  &  & $-$1.070 & $-$0.358 \\ 
Prefer not to say & $-$3.997 & $-$4.567 &  &  & $-$4.570 & $-$4.547 \\ 
Single, looking for a relationship & $-$2.424 & $-$1.852 &  &  & $-$2.976 & $-$2.635 \\ 
  & & & & & & \\ 
household of 1 or less & -- & -- &  &  & -- & -- \\ 
household of 2  & $-$2.625 & $-$3.713 &  &  & $-$2.249 & $-$2.960 \\ 
household of 3 & $-$7.436$^{*}$ & $-$8.139$^{*}$ &  &  & $-$8.292$^{**}$ & $-$8.804$^{**}$ \\ 
household of 4 & $-$4.356 & $-$4.463 &  &  & $-$4.779 & $-$5.036 \\ 
household of 5 & $-$0.681 & 1.141 &  &  & $-$1.356 & $-$0.622 \\ 
household of 6 & 3.864 & 1.105 &  &  & 2.216 & 0.466 \\ 
household of 7 or more & 1.956 & 2.377 &  &  & $-$2.629 & $-$2.572 \\ 
  & & & & & & \\ 
less than 25K dollars & -- & -- &  &  & -- & -- \\ 
25K to 50K dollars & $-$7.944 & $-$7.372 &  &  & $-$8.802$^{*}$ & $-$8.370$^{*}$ \\ 
50K to 100K dollars & 5.016 & 7.176 &  &  & 1.387 & 2.620 \\ 
100K to 150K dollars & $-$5.988 & $-$5.614 &  &  & $-$7.384$^{*}$ & $-$7.094$^{*}$ \\ 
150K dollars or more & $-$7.843$^{*}$ & $-$8.031$^{*}$ &  &  & $-$8.484$^{**}$ & $-$8.512$^{**}$ \\ 
  & & & & & & \\[-1.8ex]
moved 1 or less times  & -- & -- &  &  & -- & -- \\ 
 moved 2 times & 1.226 & 1.398 &  &  & 0.079 & 0.191 \\ 
 moved 3 times & $-$0.106 & 0.982 &  &  & $-$0.318 & 0.229 \\ 
 moved 4 times & $-$4.367 & $-$3.664 &  &  & $-$6.582 & $-$6.147 \\ 
 moved 5 times or more & 4.909 & 4.615 &  &  & 0.529 & 0.382 \\ 
  & & & & & & \\[-1.8ex] 
looked for job: No, and I have not looked in the p, year & -- & -- &  &  & -- & -- \\ 
looked for job: No, but I looked for a job in the p, year & $-$0.056 & 0.556 &  &  & $-$0.032 & 0.120 \\ 
looked for job: Yes & $-$3.113 & $-$1.473 &  &  & $-$4.662 & $-$3.977 \\ 
  & & & & & & \\[-1.8ex] 
 Extremely Liberal & -- & -- &  &  & -- & -- \\
Liberal & 5.408 & 3.875 &  &  & 6.087 & 5.377 \\ 
Slightly liberal & 3.521 & 3.205 &  &  & 2.630 & 2.379 \\ 
Moderate & 3.750 & 2.762 &  &  & 2.522 & 2.096 \\ 
Slightly conservative & 6.733 & 6.285 &  &  & 4.935 & 4.836 \\ 
Conservative & 7.117 & 5.750 &  &  & 6.765 & 6.220 \\ 
Extremely conservative & $-$1.067 & $-$2.322 &  &  & $-$0.920 & $-$1.403 \\ 
  & & & & & & \\ 
 introvert 1: Strongly agree  & -- & -- &  &  & -- & -- \\ 
 introvert 1: Neither agree nor disagree & 0.880 & 0.560 &  &  & 0.156 & 0.134 \\ 
 introvert 1: Somewhat agree & $-$0.192 & $-$0.178 &  &  & $-$0.220 & 0.012 \\ 
 introvert 1: Somewhat disagree & 0.117 & $-$0.779 &  &  & $-$0.576 & $-$0.915 \\ 
 introvert 1: Strongly disagree & $-$1.200 & $-$0.377 &  &  & $-$1.235 & $-$0.564 \\ 
  & & & & & & \\ 
 introvert 2: Strongly disagree  & -- & -- &  &  & -- & -- \\ 
 introvert 2: Neither agree nor disagree & $-$0.928 & 0.708 &  &  & $-$2.681 & $-$1.728 \\ 
 introvert 2: Somewhat agree & $-$1.246 & 1.136 &  &  & $-$3.478 & $-$2.140 \\ 
 introvert 2: Somewhat disagree & $-$0.394 & 1.158 &  &  & $-$1.782 & $-$0.820 \\ 
 introvert 2: Strongly agree & 2.740 & 5.235 &  &  & $-$0.214 & 1.043 \\ 
  & & & & & & \\ 
 Years on the platform &  &  &  &  & 0.927$^{***}$ & 0.891$^{***}$ \\ 
  & & & & & & \\ 
 Insta usage: less than 10 minutes per day &  &  &  &  & -- & -- \\ 
 Insta usage: 10–30 minutes per day &  &  &  &  & 29.321$^{***}$ & 28.639$^{***}$ \\ 
 Insta usage: 31–60 minutes per day &  &  &  &  & 16.881$^{***}$ & 16.727$^{***}$ \\ 
 Insta usage: 1–2 hours per day &  &  &  &  & 27.682$^{***}$ & 27.114$^{***}$ \\ 
 Insta usage: 2–3 hours per day &  &  &  &  & 23.629$^{***}$ & 23.085$^{***}$ \\ 
 Insta usage: More than 3 hours per day &  &  &  &  & 41.358$^{***}$ & 42.072$^{***}$ \\ 
  & & & & & & \\[-1.8ex]
 Post photos as a post &  &  &  &  & 4.971$^{*}$ & 5.170$^{*}$ \\ 
 Like and comment on posts &  &  &  &  & $-$2.607 & $-$3.043 \\ 
 Post Instagram reels &  &  &  &  & 8.417$^{***}$ & 8.973$^{***}$ \\ 
 Like and comment on reels &  &  &  &  & $-$0.581 & $-$0.768 \\ 
 Post Instagram stories &  &  &  &  & 1.127 & 1.891 \\ 
 Like and comment on stories &  &  &  &  & $-$0.159 & $-$0.595 \\ 
 Direct messages &  &  &  &  & 1.420 & 1.229 \\ 
 Instagram live &  &  &  &  & $-$7.306$^{**}$ & $-$5.896$^{**}$ \\ 
  & & & & & & \\[-1.8ex]
 Facebook &  &  &  &  & 1.153 & 0.141 \\ 
 X/Twitter &  &  &  &  & 0.163 & $-$0.018 \\ 
 LinkedIn &  &  &  &  & $-$2.914 & $-$2.647 \\ 
 TikTok &  &  &  &  & $-$1.944 & $-$1.153 \\ 
 Snapchat &  &  &  &  & $-$1.196 & $-$0.639 \\ 
  & & & & & & \\[-1.8ex] 
 Constant & 40.033$^{***}$ & 37.115$^{***}$ & 41.096$^{***}$ & 44.066$^{***}$ & 3.782 & 2.807 \\ 
  & & & & & & \\[-1.8ex] 
\textit{N} & 2,440 & 2,440 & 2,488 & 2,488 & 2,440 & 2,440 \\ 
R$^{2}$ & 0.065 & 0.061 & 0.119 & 0.107 & 0.195 & 0.194 \\ 
Adj. R$^{2}$ & 0.048 & 0.044 & 0.118 & 0.106 & 0.173 & 0.172 \\ 
Res. SE & 57.127  & 57.238 & 54.896  & 55.263  & 53.229  & 53.288 \\ 
F Statistic & 3.785$^{***}$ & 3.559$^{***}$  & 111.822$^{***}$  & 99.375$^{***}$ & 8.868$^{***}$  & 8.768$^{***}$ \\ 
 \hline 
\hline \\[-1.8ex] 
\multicolumn{2}{l}{\scriptsize \sym{*} \(p<0.10\), \sym{**} \(p<0.05\), \sym{***} \(p<0.01\)}\\\\  
\end{tabular} 
\end{table} 
 
 
 

% Table created by stargazer v.5.2.3 by Marek Hlavac, Social Policy Institute. E-mail: marek.hlavac at gmail.com
% Date and time: Fri, Feb 09, 2024 - 11:20:28
\begin{table}[!htbp] \centering 
       \setlength{\tabcolsep}{0pt}
 \tiny
 
  \caption{{\bf LinkedIn}: Preregistered OLS regressions of total valuation on the number of social media contacts and other controls, Wave 2} 
  \label{logols_LI} 
\begin{tabular}{@{\extracolsep{5pt}}lccc} 
\\[-1.8ex]\hline 
\hline \\[-3ex] 
\\[-1.8ex] & \multicolumn{3}{c}{Monthly LinkedIn Valuation} \\ 
\\[-2.5ex] & 1b(i) & 1b(ii) & 1b(iii)\\ 
\hline \\[-1.8ex] 
LinkedIn connections count (log) & 3.740$^{***}$ & 4.160$^{***}$ & 3.254$^{***}$ \\ 
  & & & \\ 
group assignment 100usd &  & -- & -- \\ 
 group assignment: 150usd &  & 19.642$^{***}$ & 20.184$^{***}$ \\ 
 group assignment: 200usd &  & 46.731$^{***}$ & 46.366$^{***}$ \\ 
   & & & \\ 
Female & -- &  & -- \\ 
Male & $-$2.981 &  & $-$4.962$^{**}$ \\ 
Other  & 35.005 &  & 45.208$^{*}$ \\ 
  & & & \\ 
 Age & 0.226$^{**}$ &  & 0.212$^{*}$ \\ 
  & & & \\ 
White & -- &  & -- \\ 
Asian or Pacific Islander & 21.057$^{***}$ &  & 18.401$^{***}$ \\ 
Black or African American & 8.679$^{**}$ &  & 6.392$^{*}$ \\ 
Hispanic or Latino & 15.015$^{***}$ &  & 11.394$^{**}$ \\ 
Native American or American Indian & 10.446 &  & 6.008 \\ 
Other & 7.901 &  & 8.710 \\ 
  & (9.800) &  & (9.188) \\ 
  & & & \\ 
  Rural & -- &  & -- \\ 
Urban & 6.900 &  & 6.520 \\ 
  & & & \\ 
 Single, not looking for a relationship& -- &  &  --\\ 
In a serious relationship & $-$11.012$^{**}$ &  & $-$11.416$^{***}$ \\ 
Married or domestic partnership & $-$3.354 &  & $-$3.880 \\ 
Prefer not to say & $-$5.997 &  & $-$1.127 \\ 
Single, looking for a relationship & $-$10.340$^{**}$ &  & $-$10.217$^{***}$ \\ 
  & & & \\ 
household of 1 & -- &  & -- \\ 
household of 2  & $-$4.260 &  & $-$2.043 \\ 
household of 3 & $-$6.832 &  & $-$3.925 \\ 
household of 4 & 0.065 &  & 1.171 \\ 
household of 5 & $-$1.261 &  & 3.104 \\ 
household of 6 & 6.847 &  & 7.192 \\ 
household of 7 or more & $-$4.197 &  & 2.063 \\ 
  & & & \\ 
less than 25K dollars & -- &  & -- \\  
25K to 50K dollars & 19.423$^{***}$ &  & 15.210$^{***}$ \\ 
50K to 100K dollars & 12.091$^{**}$ &  & 8.922$^{*}$ \\ 
100K to 150K dollars & 10.279$^{**}$ &  & 7.049 \\ 
150K dollars or more & 12.204$^{***}$ &  & 7.309$^{*}$ \\ 
  & & & \\ 
 moved 1 or less times & -- &  & --  \\ 
 moved 2 times  & $-$5.478$^{*}$ &  & $-$5.810$^{*}$ \\ 
 moved 3 times & 1.708 &  & 1.399 \\ 
 moved 4 times & $-$4.403 &  & $-$6.269 \\ 
 moved 5 times or more & $-$7.591 &  & $-$7.693$^{*}$ \\ 
  & & & \\ 
 looked for job: No, and I have not looked in the past year & -- &  & --\\ 
 looked for job: No, but I looked for a job in the past year & $-$1.029 &  & $-$3.344 \\ 
  looked for job: Yes & 10.337$^{***}$ &  & 4.869 \\ 
  & & & \\ 
 Extremely Liberal & -- &  & -- \\ 
Liberal  & 3.288 &  & 5.240 \\ 
Slightly liberal & 3.721 &  & 5.729 \\ 
Moderate & 2.937 &  & 4.302 \\ 
Slightly conservative & 7.673$^{*}$ &  & 7.344$^{*}$ \\ 
Conservative & $-$2.079 &  & 1.293 \\ 
Extremely conservative & $-$1.805 &  & 0.441 \\ 
  & & & \\ 
  introvert 1: Strongly agree & -- &  & -- \\ 
 introvert 1: Neither agree nor disagree  & 2.839 &  & 3.708 \\ 
 introvert 1: Somewhat agree & $-$3.693 &  & $-$0.903 \\ 
 introvert 1: Somewhat disagree & 3.375 &  & 5.009 \\ 
 introvert 1: Strongly disagree & $-$0.351 &  & $-$2.667 \\ 
  & & & \\ 
 introvert 2: Strongly disagree & -- &  & -- \\ 
 introvert 2: Neither agree nor disagree & $-$0.821 &  & $-$0.915 \\ 
 introvert 2: Somewhat agree & 2.159 &  & 1.089 \\ 
 introvert 2: Somewhat disagree & 0.852 &  & 1.698 \\ 
 introvert 2: Strongly agree & 1.427 &  & $-$0.513 \\ 
  & & & \\ 
 Years on the platform &  &  & $-$0.361 \\  
  & & & \\ 
 LinkedIn usage: 10–30 minutes per day &  &  & 21.576$^{***}$ \\ 
 LinkedIn usage: 31–60 minutes per day &  &  & 12.172$^{***}$ \\ 
 LinkedIn usage: 1–2 hours per day &  &  & 20.192$^{***}$ \\ 
 LinkedIn usage: usage2–3 hours per day &  &  & 17.978$^{***}$ \\ 
 LinkedIn usage: More than 3 hours per day &  &  & 4.858 \\ 
  & & & \\ 
 Search and apply for jobs &  &  & $-$0.031 \\ 
 comment and share content &  &  & $-$0.440 \\ 
 Keep profile up to date &  &  & 6.092$^{**}$ \\ 
  & & & \\ 
 LinkedIn\_groups &  &  & 6.172$^{**}$ \\ 
 Facebook &  &  & 4.201 \\ 
 Instagram &  &  & $-$2.070 \\ 
 XTwitter &  &  & 1.431 \\ 
 TikTok &  &  & $-$5.362$^{*}$ \\ 
 Snapchat &  &  & $-$5.556$^{*}$ \\ 
  & & & \\[-2ex]  
 Constant & 43.799$^{***}$ & 49.032$^{***}$ & 19.091$^{*}$ \\ 
\textit{N} & 2,159 & 2,200 & 2,159 \\ 
R$^{2}$ & 0.069 & 0.125 & 0.196 \\ 
Adj. R$^{2}$ & 0.049 & 0.124 & 0.172 \\ 
Res. SE & 57.948  & 55.588  & 54.077 \\ 
F Statistic & 3.553$^{***}$  & 104.832$^{***}$ & 8.360$^{***}$  \\ 
 \hline 
\hline \\[-1.8ex] 
\multicolumn{2}{l}{\scriptsize \sym{*} \(p<0.10\), \sym{**} \(p<0.05\), \sym{***} \(p<0.01\)}\\\\  
\end{tabular} 
\end{table}  


\subsubsection{Pre-registered Wave 2 LASSO Regression Summaries}\label{LASSOSection}



\begin{table}[h!]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{lS[table-format=2.3]S[table-format=2.3]}
\toprule
\textbf{Characteristic} & \textbf{Run 1} & \textbf{Run 2} \\
\midrule
Observations & 2,428 & 2,428 \\
R-squared & 0.262 & 0.167 \\
Adjusted R-squared & 0.254 & 0.166 \\
F Statistic & 30.473*** &  162.106*** \\
Number of Coefficients  & 28 & 3 \\
\midrule
log(connections):age & 0.011 & {} \\
 & (0.015) & {} \\
log(connections):group\_assignement150usd:age & 0.082*** & {} \\
 & (0.021) & {} \\
log(connections):group\_assignement200usd:age & 0.038 & {} \\
 & (0.037) & {} \\
log(connections):group\_assignement200usd:Messenger & -1.922* & {} \\
 & (1.117) & {} \\
log(connections):age:Engaging\_on\_your\_news\_feed & 0.022** & {} \\
 & (0.010) & {} \\
log(connections):Urban\_RuralUrban:FB.10--30 minutes per day & 1.306* & {} \\
 & (0.667) & {} \\
\bottomrule
\end{tabular}%
}
\caption{Summarized Facebook OLS Regression Results: Facebook Value on LASSO  Covariates}\label{LassoFB}
\begin{flushleft}
\footnotesize{Note: *p$<$0.1; **p$<$0.05; ***p$<$0.01}
\end{flushleft}
\end{table}

\begin{table}[h!]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{lS[table-format=2.3]S[table-format=2.3]S[table-format=2.3]}
\toprule
\textbf{Characteristic} & \textbf{Run 1} & \textbf{Run 2} & \textbf{Run 3} \\
\midrule
Observations & 2,187 & 2,187 & 2,187 \\
R-squared & 0.141 & 0.094 & 0.070 \\
Adjusted R-squared & 0.133 & 0.091 & 0.068 \\
F Statistic & 18.724*** & 32.263*** & 54.435*** \\
Number of Coefficients  & 19 & 7 & 3 \\
\midrule
log(connections):group\_assignement150usd:age & 0.057*** & {} & {} \\
 & (0.017) & {} & {} \\
log(connections):group\_assignement200usd:age & 0.0004 & {} & {} \\
 & (0.046) & {} & {} \\
log(connections):group\_assignement200usd:Bookmark\_tweets & 3.013*** & {} & {} \\
 & (0.790) & {} & {} \\
log(connections):group\_assignement200usd:age:Twitter.2-3 hours per day & 0.072*** & {} & {} \\
 & (0.022) & {} & {} \\
log(connections):group\_assignement200usd:age:Like\_reply\_retweet\_tweets & 0.030 & {} & {} \\
 & (0.050) & {} & {} \\
log(connections):group\_assignement150usd:age:Direct\_messages & 0.033* & {} & {} \\
 & (0.019) & {} & {} \\
\bottomrule
\end{tabular}%
}
\caption{Summarized Twitter OLS Regression Results: Twitter Value on LASSO  Covariates}\label{LassoTwitter}
\begin{flushleft}
\footnotesize{Note: *p$<$0.1; **p$<$0.05; ***p$<$0.01}
\end{flushleft}
\end{table}

\begin{table}[h!]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{lS[table-format=2.3]S[table-format=2.3]S[table-format=2.3]}
\toprule
\textbf{Characteristic} & \textbf{Run 1} & \textbf{Run 2} & \textbf{Run 3} \\
\midrule
Observations & 2,440 & 2,440 & 2,440 \\
R-squared & 0.204 & 0.207 & 0.141 \\
Adjusted R-squared & 0.194 & 0.197 & 0.135 \\
F Statistic & 20.551*** & 21.639*** & 22.062*** \\
Number of Coefficients  & 30 & 29 & 18 \\
\midrule
log(connections):group\_assignement150usd:age & 0.066*** & {} & {} \\
 & (0.020) & {} & {} \\
log(connections):group\_assignement200usd:age & -0.003 & {} & {} \\
 & (0.025) & {} & {} \\
log(connections):group\_assignement150usd:Urban\_RuralUrban & 0.796 & {} & {} \\
 & (1.063) & {} & {} \\
log(connections):age:Post\_Instagram\_reels & 0.011 & {} & {} \\
 & (0.013) & {} & {} \\
log(connections):Urban\_RuralUrban:Post\_photos\_as\_a\_post & 0.462 & {} & {} \\
 & (0.520) & {} & {} \\
log(connections):group\_assignement200usd:age:Like\_and\_comment\_on\_stories & 0.018 & {} & {} \\
 & (0.030) & {} & {} \\
\bottomrule
\end{tabular}%
}
\caption{Summarized Instagram OLS Regression Results: Instagram Value on LASSO  Covariates}\label{LassoINST}
\begin{flushleft}
\footnotesize{Note: *p$<$0.1; **p$<$0.05; ***p$<$0.01}
\end{flushleft}
\end{table}

\begin{table}[h!]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{lS[table-format=2.3]S[table-format=2.3]}
\toprule
\textbf{Characteristic} & \textbf{Run 1} & \textbf{Run 2} \\
\midrule
Observations & 2,159 & 2,159 \\
R-squared & 0.216 & 0.141 \\
Adjusted R-squared & 0.200 & 0.137 \\
F Statistic & 13.255*** & 32.036*** \\
Number of Coefficients  & 44 & 11 \\
\midrule
log(connections):group\_assignement150usd:age & 0.050* & {} \\
 & (0.026) & {} \\
log(connections):group\_assignement200usd:age & -0.023 & {} \\
 & (0.035) & {} \\
log(connections):group\_assignement200usd:Facebook & -2.090 & {} \\
 & (2.330) & {} \\
log(connections):age:LinkedIn\_2-3 hours per day & 0.039* & {} \\
 & (0.020) & {} \\
log(connections):age:LinkedIn\_groups & 0.028** & {} \\
 & (0.013) & {} \\
log(connections):group\_assignement150usd:age:Keep\_profile\_up\_to\_date & 0.299** & {} \\
 & (0.135) & {} \\
\bottomrule
\end{tabular}%
}
\caption{Summarized LinkedIn OLS Regression Results: LinkedIn Value on LASSO  Covariates}\label{LassoLI}
\begin{flushleft}
\footnotesize{Note: *p$<$0.1; **p$<$0.05; ***p$<$0.01}
\end{flushleft}
\end{table}

 
 

\pagebreak
\newpage


\subsubsection{Wave 2 Additional Pre-Registered Analyses}\label{wave2_prereg_other}

The following figures report conditional average platform valuations for Wave 2 survey respondents in different groups, following the preregistration. All pre-registered analyses not appearing in the main text appear below. 

\begin{figure}[htpb]
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 2 Supp Figs/conditional_ave_val by ethnicity.PNG}
    \caption{Conditional average valuations by ethnicity. Preregistered analysis for Wave 2.}
    \label{prereg-1}
\end{figure}

\begin{figure}
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 2 Supp Figs/conditional_ave_val by gender.PNG}
    \caption{Conditional average valuations by gender. Preregistered analysis for Wave 2.}
    \label{prereg-2}
\end{figure}

\begin{figure}
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 2 Supp Figs/conditional_ave_val by age.png}
    \caption{Conditional average valuations by age group. Preregistered analysis for Wave 2.}
    \label{prereg-3}
\end{figure}


\begin{figure}
    \centering
    \includegraphics[width=\textwidth]{Supplementary Materials/Wave 2 Supp Figs/conditional_ave_val by income.PNG}
    \caption{Conditional average valuations by income. Preregistered analysis for Wave 2.}
    \label{prereg-4}
\end{figure}

\begin{figure}[htp]
    \centering
    \includegraphics[width=\textwidth]{Supplementary Materials/Wave 2 Supp Figs/conditional_ave_val by number in household.PNG}
    \caption{Conditional average valuations by number in household. Preregistered analysis for Wave 2.}
    \label{prereg-5}
\end{figure}

\begin{figure}
    \centering
    \includegraphics[width=\textwidth]{Supplementary Materials/Wave 2 Supp Figs/conditional_ave_val by number of moves.PNG}
    \caption{Conditional average valuations by number of moves. Preregistered analysis for Wave 2.}
    \label{prereg-6}
\end{figure}


\begin{figure}
    \centering
    \includegraphics[width=\textwidth]{Supplementary Materials/Wave 2 Supp Figs/conditional_ave_val by relationship status.PNG}
    \caption{Conditional average valuations by relationship status. Preregistered analysis for Wave 2.}
    \label{prereg-7}
\end{figure}

\begin{figure}
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 2 Supp Figs/conditional_ave_val by urban-rural.PNG}
    \caption{Conditional average valuations by urban vs. rural location. Preregistered analysis for Wave 2.}
    \label{prereg-8}
\end{figure}

\pagebreak
\begin{figure}[htpb]
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 2 Supp Figs/conditional_ave_val by years on platform.PNG}
    \caption{Conditional average valuations by years using platform. Preregistered analysis for Wave 2.}
    \label{prereg-9}
\end{figure}
\begin{figure}[!h]
    \centering
\includegraphics[width=\textwidth]{Supplementary Materials/Wave 2 Supp Figs/conditional_ave_val by Introverter.png}
    \caption{Conditional average valuations by self-reported introversion. The index is the average of the two introversion likert questions in the instrument. Preregistered analysis for Wave 2.}
    \label{prereg-last}
\end{figure}

\newpage



%\subsubsection{Wave 2 Figures Using Alternate Filtering Criteria}

\pagebreak









\bibliography{SuppMat}

\bibliographystyle{Science}
 

\begin{comment}

\begin{thebibliography}{10}
\makeatletter
\addtocounter{\@listctr}{37}
\makeatother


\bibitem{kobourov2012spring} Kobourov S~G (2012) Spring Embedders and Force Directed Graph Drawing Algorithms {\it arXiv preprint arXiv:1201.3011\/}.

\bibitem{albert2002statistical}
Albert R, Barab{\'a}si A-L (2002) Emergence of Scaling in Random Networks {\it Reviews of modern physics\/}, 74:47.
  
\bibitem{NOAAreference}
Menne M J  et~al. (2012) An Overview of the Global Historical Climatology Network-Daily Database. {\it Journal of Atmospheric 
and Oceanic Technology\/} 29:897-910.

\bibitem{bullock2010yes}
Bullock J G, Green D~P, Ha S~E (2010)Yes, but what' s the mechanism (don' t expect an easy answer). {\it Journal of personality and social
  psychology\/} 98:550.

\bibitem{angrist1996identification}
Angrist J~D, Imbens G W, Rubin D B (1996) Identification of causal effects using instrumental variables. {\it Journal of the American
  statistical Association\/} 91:444.

  \bibitem{Eckles2016}
Eckles D, Kizilcec R F, Bakshy E (2016) {\it MIT Working Paper\/}.

\bibitem{stock2003introduction}
Stock J W, Watson M W (2003), {\it Introduction to econometrics\/}, vol. 104 (Addison Wesley Boston,).

\bibitem{Miguel2004}
Miguel E, Satyanath S, Sergenti E (2004) Economic Shocks and Civil Conflict: An Instrumental Variables Approac. {\it Journal of Political Economy\/} 
  112:725.

\bibitem{tucker2008identifying}
Tucker C (2008) Identifying formal and informal influence in technology adoption with network externalities. {\it Management Science\/} 54:2024.

\bibitem{coviello2014detecting} Coviello L et~al. (2014) Detecting emotional contagion in massive social networks, {\it PloS one\/}  9:e90315.

\bibitem{pearson1901liii}
Pearson K (1901) LIII. On lines and planes of closest fit to systems of points in space. {\it The London, Edinburgh, and Dublin Philosophical Magazine and
  Journal of Science\/} 2:559.

\bibitem{tibshirani1996regression}
Tibshirani R (1996) Regression shrinkage and selection via the lasso. {\it Journal of the Royal Statistical Society. Series B
  (Methodological)\/} 1:267--288.

\bibitem{friedman2001elements}
Friedman J, Hastie T, Tibshirani R (2001)  The elements of statistical
  learning, vol.~1 (Springer series in statistics Springer, Berlin).

\bibitem{athey2015machine}
Athey S, Imbens G (2015) Machine Learning Methods for Estimating Heterogeneous Causal Effects. {\it arXiv preprint arXiv:1504.01132\/}.

\bibitem{belloni2012sparse}
Belloni A, Chen D, Chernozhukov V, Hansen C (2012) Sparse models and methods for optimal instruments with an application to eminent domain. {\it Econometrica\/} 80:2369.
  
  

\bibitem{centola2007complex}
Centola D, Macy M (2007) Complex contagions and the weakness of long ties. {\it American Journal of Sociology\/} 113:702.

\bibitem{centola2010spread}
Centola D (2010) The spread of behavior in an online social network experiment. {\it Science\/} 329:1194.

\bibitem{ugander_pnas_2012}
Ugander J, Backstroke L, Marlow C, Kleinberg J (2012) Structural diversity in social contagion. {\it Proc. Natl. Acad. Sci.
  USA\/} 109:5962.

\bibitem{valente1996social}
Valente T W (1996) Social network thresholds in the diffusion of innovations. {\it Social networks\/} {\bf 18} 69.

\bibitem{uzzi1997social}
Uzzi B (1997) Social structure and competition in interfirm networks: The paradox of embeddedness.  {\it Administrative science quarterly\/} 42:35--67.

\bibitem{doi:10.1287/mnsc.2014.1936}
Aral S, Walker D (2014) Tie Strength, Embeddedness, and Social Influence: A Large-Scale Networked Experiment., {\it Management Science\/} 60:1352.

\bibitem{newman2006modularity}
Newman M E (2006) Modularity and community structure in networks. {\it Proc. Natl. Acad. Sci.
  USA\/} 103:8577.

\bibitem{kleibergen2006generalized}
Kleibergen F, Paap R (2006) Generalized reduced rank tests using the singular value decomposition, {\it Journal of econometrics\/} 133:97.

\bibitem{stock2005testing}
Stock J H, Yogo M (2005) Identification and inference for econometric models:
  Essays in honor of Thomas Rothenberg (Cambridge Univ. Press, Cambridge, UK).

\bibitem{wu1973alternative}
Wu D M (1973) Alternative tests of independence between stochastic regressors and disturbances. {\it Econometrica: journal of the Econometric Society\/} 41:733--750.

\bibitem{hausman1978specification}
Hausman J A (1978) Specification tests in econometrics. {\it Econometrica: Journal of the Econometric Society\/} 46:1251--1271.

\bibitem{sargan1988lectures}
Sargan D, Desai M (1988) Lectures on advanced econometric theory
  (Blackwell, Oxford UK).
  



\end{thebibliography}
\end{comment}

\end{document}






%%%both #FR and #CR%%%
\begin{table*}[http]
\raggedright

Identification Model: {\bf Equation~S\ref{eq:ego_FRCR}}\\
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\\[-1ex]
Fitness Ind.: {\bf Distance [km]}  
\\
\hline
Instruments: {\bf 1. $R_{t}^{(3)}$ 2. $\Theta_{t}^{(4)}$}
\\\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
\# of running friends \emph{(\#FR)} &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & 0.0059 &  0.0001 &   42.67  & 0.000  &   0.0056   & 0.0062\\      
Instrument 2 &-0.0105  & 0.0001 & -133.90 &  0.000  &  -0.0107  & -0.0103\\   
\\[-1ex]
\# of running comp. \emph{(\#CR)}   &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & 0.0077  & 0.0001  & 72.91 & 0.000   & -0.0075  & -0.0079\\      
Instrument 2  &-0.0058 &  0.0001 &  -97.12 &  0.000   & -0.060 &  -0.0057\\     
\\[-1ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
\# of running friends\emph{(\#FR)}  & -1.288 &  0.1053   & -12.23  & 0.000  &  -1.495  & -1.082\\   
\# of running comp. \emph{(\#CR)}  &  1.749 &  0.1587  &   11.02 &  0.000  &   1.4386  &  2.060\\          
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,920,398. The Kleibergen-Paap rk LM statistic is 888 ($P$ = 0.0000) suggesting the regression is not underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Cragg-Donald Wald $F$ statistics is 444 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  are not weak. The Wu-Hausmann $F$ statistics is 114 ($P$=0.0000) which suggests that the \emph{\#FR} and \emph{\#CR} are endogenous.}
\\[2ex]
Fitness Ind.: {\bf Duration [min]}  \\
\hline
Instruments: {\bf 1. $R_{t}^{(3)}$ 2. $\Theta_{t}^{(4)}$}
\\\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
\# of running friends \emph{(\#FR)}  &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & 0.0059  & 0.0001 &  42.72  & 0.000   & 0.0056  & 0.0061\\      
Instrument 2  &-0.0105  & 0.0001  & -133.87 &  0.000  &  -0.0107  & -0.0103\\       
\\[-1ex]
\# of running comp. \emph{(\#CR)}  &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & 0.0077 & 0.0001 & -72.95 & 0.000 & 0.0075 & 0.0079\\      
Instrument 2 &-0.0058 &0.0001&-97.09&0.000&-0.0060&-0.0057\\     
\\[-1ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
\# of running friends \emph{(\#FR)} & -10.77 &  0.8844  &  -12.17 &  0.000  &  -12.50 &  -9.032  \\   
\# of running comp. \emph{(\#CR)}  &  14.19  & 1.3329   &  10.65 &  0.000   &  11.57   & 16.80\\               
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,920,382. The Kleibergen-Paap rk LM statistic is 901 ($P$ = 0.0000) suggesting the regression is not underidentied}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Cragg-Donald Wald $F$ statistics is 550 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  are not weak. The Wu-Hausmann $F$ statistics is 92 ($P$=0.0000) which suggests that the \emph{\#FR} and \emph{\#CR} are endogenous.}
\end{tabular}
\caption {The effect of the number of running friends (as a single variable) and the number of running connected components on the Ego's activity. Results for the "Distance" display in the Figure 4B of the \emph{main manuscript} while the result for the running "duration" display in Figure~\ref{structural_diversity_suppmat}.} \label{tab:NoOfRunningFriendsComponents}  
\end{table*}






\begin{table*}[http]
\raggedright

Identification Model: {\bf Equation~S\ref{eq:ego_embeddedness}}\\
Instruments:  {\bf Interactions between 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(2)}$ and $e_{ij}\in\{0,1\}$}\\
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline\\
Fitness Ind.: {\bf  Distance [km]} \\
\\[-1.75ex]
\hline
\\[-2.4ex]
\underline{\emph{second stage results}}&&&&&\\[1ex]
Ego' s Activity $A_{it}$ &&&&&\\[1ex]
&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\\cline{2-7}\\[-1ex]
Ego - Friends \emph{(embedded)}  &&&&&\\
Friends' Activity $\bar{A}_{it}^{p}$ &    0.5616  & 0.1620  &   4.04  & 0.000  &   0.2539  &  0.8593\\[3ex]
\hline
Ego - Friends \emph{(non-embedded)}  &&&&&\\
Friends' Activity $\bar{A}_{it}^{p}$ & 0.1777 &  0.02189 &    8.12 &  0.000  &   0.1349  &  0.2206\\[3ex]       
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=1,500,123/10,733,162 (embedded/nonembedded). The Kleibergen-Paap rk LM statistic is 980/1435 ($P$ = 0.0000) suggesting }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  the regression is not underidentied. The Cragg-Donald Wald $F$ statistics is 234/786 which exceeds the critical thresholds suggested by Stock and Yogo}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   to ensure the instruments are not weak. The Wu-Hausmann $F$ statistics is 39/84 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.1321/0.2123 that fails to reject the null hypothesis for valid instruments.}
\\[2ex]
Fitness Ind.: {\bf  Duration [min]} \\\\[-1.75ex]
\hline
\\[-2.4ex]
\underline{\emph{second stage results}}&&&&&\\[1ex]
Ego' s Activity $A_{it}$ &&&&&\\[1ex]
&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\\cline{2-7}\\[-1ex]
Ego - Friends \emph{(embedded)}  &&&&&\\
Friends' Activity $\bar{A}_{it}^{p}$ &    0.3525  & 0.1688  &   2.31  & 0.006  &  0.1083 &   0.6234\\[3ex]
\hline
Ego - Friends \emph{(non-embedded)}  &&&&&\\
Friends' Activity $\bar{A}_{it}^{p}$ & 0.1993  & 0.0244 &  8.17 &  0.000  &   0.1515  &  0.2472\\[3ex]       
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=1,497,322/10,733,100 (embedded/nonembedded). The Kleibergen-Paap rk LM statistic is 711/1682 ($P$ = 0.0000) suggesting }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  the regression is not underidentied. The Cragg-Donald Wald $F$ statistics is 287/841 which exceeds the critical thresholds suggested by Stock and Yogo }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   to ensure the instruments are not weak. The Wu-Hausmann $F$ statistics is 29/66 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Hansen overidentification restriction test gives p-value equal to $P$=0.1349/0.2088 that fails to reject the null hypothesis for valid instruments.}
\end{tabular}
\caption {Results of the second stage of the interaction model in Equation~S\ref{eq:ego_embeddedness}. The same results are graphically displayed in the inset of Figure~4C in the \emph{main manuscript} for the running distance and in the Figure~\ref{embeddedness_suppmat} for the running duration.} \label{tab:embeddedness} 
\end{table*}







\clearpage
%EXOGENEITY
\begin{table*}[http]
\raggedright
Exogeneity Test\\
Identification Model: {\bf Equation~S\ref{eq:exogeneity} }\\
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\\[-1.75ex]
Fitness Ind.: {\bf Distance [km]}   &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(2)}$}&&&\\
\hline
\\[-2.5ex]
 &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1& 0.0007  & 0.0008 &    1.01 &  0.171  &   -0.0002 &   0.0016\\      
Instrument 2 &0.0004  & 0.0005 &    0.89 &  0.371  &   -0.0005 &   0.0014\\             
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,588,231. }\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf Pace [km/min]} &     Instruments:&  {\bf 1.$R_{t}^{(3)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & 0.0001 &  0.0000  &  1.29  & 0.109   &  -0.0000   &  0.0001\\  
Instrument 2 &-0.0000 &  0.0000   & -0.13 &  0.900 &   -0.0000  &  0.0000\\               
\\[-2.8ex]           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,592,634.  }\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf Duration [min]} &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
 &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & 0.0158  & 0.0196   &  1.43  & 0.090   & -0.0055   & 0.0356\\  
Instrument 2&0.0015  & 0.0036   &  0.43  & 0.670   & -0.0055   & 0.0086\\             
\\[-2.8ex] 
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,596,778. }\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf calories [cal]} &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
 &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & 0.0222  &    0.0300 &    0.88  & 0.136 &   -0.0277 &   0.0700\\  
Instrument 2& 0.01534  &    0.0324 &    0.47  & 0.636 &   -0.0481 &   0.0788\\             
\\[-2.8ex]
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,596,404.}\\[-0.75 ex] 
\end{tabular}
\caption {Instrument exogeneity test using the structural model of Equation~S\ref{eq:exogeneity}.} \label{tab:exogeneity} 
\end{table*}







%%%%%%%%ALTERNATIVE DESIGN OF INSTRUMNETS%%%%%%% 
%%%%%%%%%%%%%%%%%%%%EGO RESULTS --  EGO Fixed Effects %%%%%%%%%%%%%%%%%
\pagebreak

\begin{table*}[http]
\centering

Identification Model: {\bf Equation~S\ref{eq:ego2sls}}\\
Fitness Indicator :  {\bf Daily Distance [km]} \\
Instruments:  {\bf 1. $R_{ft}$, 2. $\Theta_{ft}$. }
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\\[-1.75ex]
$A_{it}$ Vs. $\bar{A}_{it}^{p}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & -0.0858 & 0.0036 & -23.81 & 0.000 & -0.0928 & -0.0787\\      
Instrument 2 &-0.0473&0.0030&-15.88&0.000&-0.0532&-0.0415\\     
\\[-2.3ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.3140 & 0.0343 & 7.70 & 0.000 & 0.2468 & 0.3912\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,560,804. The Kleibergen-Paap rk LM statistic is 771 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   underidentied. The Cragg-Donald Wald $F$ statistics is 386 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 59 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.2517 that fails to reject the null hypothesis for valid instruments.}
\\\\[-1.5ex]
$A_{i,t +1}$ Vs. $\bar{A}_{it}^{p}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & -0.0795 & 0.0036 & -22.14 & 0.000 & -0.0865 & -0.0724\\  
Instrument 2 &-0.0413 &0.0030&-13.94&0.000&-0.0471&-0.0355\\               
\\[-2.3ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{i,t +1}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.2092 & 0.0329 &  5.44 & 0.000 & 0.1447 & 0.2738\\              
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=10,698,170. The Kleibergen-Paap rk LM statistic is 644 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 298 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize the instruments are not weak. The Wu-Hausmann $F$ statistics is 47 ($P$=0.000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.2177 that fails to reject the null hypothesis for valid instruments.}
\\\\[-1.5ex]
$A_{i,t +2}$ Vs. $\bar{A}_{it}^{p}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & -0.0752 & 0.0036 & -20.99 & 0.000 & -0.0822 & -0.0682\\  
Instrument 2&-0.0382&0.0030&-12.86&0.000&-0.0441&-0.0324\\             
\\[-2.3ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{i,t +2}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.1525 & 0.0337 &  3.93 & 0.000 & 0.0864 & 0.2187\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=12,695,085. The Kleibergen-Paap rk LM statistic is 574 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   underidentied. The Cragg-Donald Wald $F$ statistics is 266 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    the instruments are not weak. The Wu-Hausmann $F$ statistics is 29 ($P$=0.000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.1788 that fails to reject the null hypothesis for valid instruments.}
\end{tabular}
\caption {Ego Influence Identification Results (Ego ID fixed effects) -- Daily Running Distance. Instruments are designed as described in subsection S5.6. Results are displaying in Figure~\ref{AlternativeWaysDesignInstruments} (top-left panel).}  \label{tab:ego_distance_alterntiveinstruments} 
\end{table*}


\begin{table*}[http]
\centering
 
Identification Model: {\bf Equation~S\ref{eq:ego2sls}}\\
Fitness Indicator :  {\bf Daily Pace [km/min]} \\
Instruments:  {\bf 1. $R_{ft}$, 2. $\Theta_{ft}$. }
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\\[-1.75ex]
$A_{it}$ Vs. $\bar{A}_{it}^{p}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & -0.0012 & 0.0000 & -27.71 & 0.000 & -0.0013 & -0.0011\\      
Instrument 2 &-0.0003&0.0000&-7.17&0.000&-0.0004&-0.0002\\     
\\[-2.3ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.3390 & 0.0338 & 8.88 & 0.000 & 0.2726 & 0.4053\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,700,135. The Kleibergen-Paap rk LM statistic is 644 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   underidentied. The Cragg-Donald Wald $F$ statistics is 305 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 72 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.2145 that fails to reject the null hypothesis for valid instruments.}
\\\\[-1.5ex]
$A_{i,t +1}$ Vs. $\bar{A}_{it}^{p}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & -0.0011 & 0.0000 & -23.46 & 0.000 & -0.0012 & -0.0010\\
Instrument 2 &-0.0002&0.0000&-5.92&0.000&-0.0003&-0.0001\\                  
\\[-2.3ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{i,t +1}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.1434 & 0.0317 &  3.88 & 0.000 & 0.0813 & 0.2055\\          
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=10,698,170. The Kleibergen-Paap rk LM statistic is 836 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   underidentied. The Cragg-Donald Wald $F$ statistics is 230 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 57 ($P$=0.000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.1876 that fails to reject the null hypothesis for valid instruments.}
\\\\[-1.5ex]
$A_{i,t +2}$ Vs. $\bar{A}_{it}^{p}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & -0.0010 & 0.0000 & -21.34 & 0.000 & -0.0010 & -0.0009\\  
Instrument 2&-0.0001&0.0000&-4.51&0.000&-0.0002&-0.0001\\             
\\[-2.3ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{i,t +2}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.072 & 0.03199 & 2.17 & 0.000 & 0.012 & 0.1358\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=12,707,505. The Kleibergen-Paap rk LM statistic is 458 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 216 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 39 ($P$=0.000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Hansen overidentification restriction test gives p-value equal to $P$=0.1471 that fails to reject the null hypothesis for valid instruments. }
\end{tabular}
\caption {Ego Influence Identification Results (Ego ID fixed effects) -- Daily Running Pace. Instruments are designed as described in subsection S5.6. Results are displaying in Figure~\ref{AlternativeWaysDesignInstruments} (top-right panel).} \label{tab:ego_pace_alterntiveinstruments} 
\end{table*}






\begin{table*}[http]
\centering
 
Identification Model: {\bf Equation~S\ref{eq:ego2sls}}\\
Fitness Indicator :  {\bf Daily Duration [min]} \\
Instruments:  {\bf 1. $R_{ft}$, 2. $\Theta_{ft}$. }
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\\[-1.75ex]
$A_{it}$ Vs. $\bar{A}_{it}^{p}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & -0.4300 & 0.0169 & -25.39 & 0.000 & -0.4632 & -0.3968\\      
Instrument 2 &-0.1923&0.0142&-13.52&0.000&-0.2202&-0.1645\\     
\\[-2.3ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.2950 & 0.0335 & 8.80 & 0.000 & 0.2293 & 0.3607\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,637,236. The Kleibergen-Paap rk LM statistic is 795 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 407 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 63 ($P$=0.0000)  which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Hansen overidentification restriction test gives p-value equal to $P$=0.2497 that fails to reject the null hypothesis for valid instruments.}
\\\\[-1.5ex]
$A_{i,t +1}$ Vs. $\bar{A}_{it}^{p}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & -0.3775 & 0.0168 & -22.48 & 0.000 & -0.4104 & -0.3446\\  
Instrument 2 &-0.1458 &0.0140&-10.41&0.000&-0.1733&-0.1184\\               
\\[-2.3ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{i,t +1}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.2274 & 0.0338 & 6.73 & 0.000 & 0.1612 & 0.2935\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=10,628,895. The Kleibergen-Paap rk LM statistic is 590 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 298 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 51  ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.2077 that fails to reject the null hypothesis for valid instruments.}
\\\\[-1.5ex]
$A_{i,t +2}$ Vs. $\bar{A}_{it}^{p}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & -0.3502 & 0.0168 & -20.91 & 0.000 & -0.3831 & -0.3174\\  
Instrument 2&-0.1232&0.0140&-8.79&0.000&-0.1507&-0.0957\\             
\\[-2.3ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{i,t +2}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.1094 & 0.0345 &  3.57 & 0.000 & 0.0417 & 0.1771\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=12,622,086. The Kleibergen-Paap rk LM statistic is 497 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 255 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 36 ($P$=0.000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.1665 that fails to reject the null hypothesis for valid instruments.}
\end{tabular}
\caption {Ego Influence Identification Results (Ego ID fixed effects) -- Daily Running Duration. Instruments are designed as described in subsection S5.6. Results are displaying in Figure~\ref{AlternativeWaysDesignInstruments} (bottom-left panel).}  \label{tab:ego_duration_alterntiveinstruments} 
\end{table*}



\begin{table*}[http]
\centering

Identification Model: {\bf Equation~S\ref{eq:ego2sls}}\\
Fitness Indicator :  {\bf Daily Calories burned [cal]} \\
Instruments:  {\bf 1. $R_{ft}$, 2. $\Theta_{ft}$. }
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\\[-1.75ex]
$A_{it}$ Vs. $\bar{A}_{it}^{p}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & -4.964 & 0.2013 & -24.66 & 0.000 & -5.359 & -4.570\\      
Instrument 2 &-2.761&0.1669&-16.54&0.000&-3.088&-2.434\\     
\\[-2.3ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.2957 & 0.0367 & 8.62 & 0.000 & 0.2238 & 0.3676\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,739,876. The Kleibergen-Paap rk LM statistic is 834 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 383 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 93 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.2001 that fails to reject the null hypothesis for valid instruments.}
\\\\[-1.5ex]
$A_{i,t +1}$ Vs. $\bar{A}_{it}^{p}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & -4.583 & 0.2002 & -22.88 & 0.000 & -4.975 & -4.190\\  
Instrument 2 &-2.390 &0.1652&-14.47&0.000&-2.714&-2.066\\               
\\[-2.3ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{i,t +1}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.2080 & 0.0339 & 6.13 & 0.000 & 0.1415 & 0.2745\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=10,700,294. The Kleibergen-Paap rk LM statistic is 693 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 318 which exceeds the critical thresholds  suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  the instruments are not weak. The Wu-Hausmann $F$ statistics is 51  ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.1743 that fails to reject the null hypothesis for valid instruments.}
\\\\[-1.5ex]
$A_{i,t +2}$ Vs. $A_{i,t}$\\
\\[-2.4ex]
\hline
\\[-2.4ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Av. Activity $\bar{A}_{it}^{p}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & -4.362 & 0.2002 & -21.79 & 0.000 & -4.754 & -3.970\\  
Instrument 2&-2.215&0.1660&-13.35&0.000&-2.540&-1.890\\             
\\[-2.3ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{i,t +2}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Av. Activity $\bar{A}_{it}^{p}$ & 0.1474 & 0.0348 & 4.24 & 0.000 & 0.0793 & 0.2157\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=12,709,634. The Kleibergen-Paap rk LM statistic is 620 ($P$ = 0.0000) suggesting the regression is not }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   underidentied. The Cragg-Donald Wald $F$ statistics is 284 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 37 ($P$=0.000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Hansen overidentification restriction test gives p-value equal to $P$=0.1314 that fails to reject the null hypothesis for valid instruments. }
\end{tabular}
\caption {Ego Influence Identification Results (Ego ID fixed effects) -- Daily Calories Burned. Instruments are designed as described in subsection S5.6. Results are displaying in Figure~\ref{AlternativeWaysDesignInstruments} (bottom-right panel).} \label{tab:ego_calories_alterntiveinstruments} 
\end{table*}













%%%%%%PLACEBO TEST 1%%%%%%%%

\begin{table*}[http]
\raggedright
Falsification Test 1\\
Identification Model: {\bf Equation~S\ref{eq:ego_false1}} \hspace{4.65cm}      Instruments:  {\bf 1.$R_{t}^{(3)}$, 2.$\Theta_{t+60}^{(3)}$}\\
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\\[-1.75ex]
Fitness Ind.: {\bf Distance [km]} \\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends'  Activity $\langle A_{t+60}\rangle_{j}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1& 0.0118 &  0.0005   & 24.14 &  0.000   &  0.0108  &  0.0127\\      
Instrument 2 &0.0059  & 0.0002  &  25.20  & 0.000 &    0.0055   & 0.0063\\     
\\[-2.8ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Activity $\langle A_{t+60}\rangle_{j}$ & 0.0923 &  0.0680 &    1.36&   0.175 &   -0.0410 &    0.2254\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=7,831,310. The Kleibergen-Paap rk LM statistic is 1517 ($P$ = 0.0000) suggesting the regression is not }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 313 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  the instruments are not weak.}\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf Pace [km/min]} \\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends'  Activity $\langle A_{t+60}\rangle_{j}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & 0.0002   &0.0000  &  28.02  & 0.000  &   0.0002 &   0.0002\\  
Instrument 2 &0.0001   &0.0000  &  21.49 &  0.000  &   0.0001  &  0.0001\\               
\\[-2.8ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends'  Activity $\langle A_{t+60}\rangle_{j}$ & 0.1100   & 0.0611 &    1.80 &  0.072 &   -0.0099 &   0.2299\\              
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=7,802,150. The Kleibergen-Paap rk LM statistic is 1510 ($P$ = 0.0000) suggesting the regression is not }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 323 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  the instruments are not weak. }\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf Duration [min]} \\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Activity $\langle A_{t+60}\rangle_{j}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  &0.0802  & 0.0040 &   19.99&   0.000  &   0.0724 &   0.0881\\  
Instrument 2&0.0471  &  0.0018  &  24.98 &  0.000   &  0.04340  &  0.0508\\             
\\[-2.8ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Activity $\langle A_{t+60}\rangle_{j}$ & 0.0234 &  0.0767   &  0.31  & 0.760  &  -0.1269   & 0.1738\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=7,831,298. The Kleibergen-Paap rk LM statistic is 1246 ($P$ = 0.0000) suggesting the regression is not }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 244 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  the instruments are not weak. }\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf calories [cal]} \\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Activity $\langle A_{t+60}\rangle_{j}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & 0.8778 &  0.0367   & 23.90  & 0.000    &  0.8058   & 0.9497\\  
Instrument 2&0.4509  & 0.0179 &   25.21 &  0.000  &   0.4159 &  0.4860\\             
\\[-2.8ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends'  Activity $\langle A_{t+60}\rangle_{j}$ & 0.1224 &  0.0689 &    1.78 &  0.076 &   -0.0127 &   0.2575\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=7,831,007. The Kleibergen-Paap rk LM statistic is 1523 ($P$ = 0.0000) suggesting the regression is not }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 311 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  the instruments are not weak. }\\[-0.75 ex]
\end{tabular}
\caption {Ego Influence Identification Results (Ego ID fixed effects) for the Falsification Test 1 described in Equation~S\ref{eq:ego_false1}.} \label{tab:placebo_ego} 
\end{table*}


\pagebreak

%%%%%%PLACEBO TEST 2%%%%%%%%

\begin{table*}[http]
\raggedright
Falsification Test 2\hspace{0.5cm}/\hspace{0.5cm} {\bf Realization 1}\\
Identification Model: {\bf Equation~S\ref{eq:ego2sls} with manipulated social network}\\
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\\[-1.75ex]
Fitness Ind.: {\bf Distance [km]}   &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(2)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends'  Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1& 0.0147 &   0.0012  &  12.25  & 0.000   &  0.0123699  &  0.0170\\      
Instrument 2 &0.0205  & 0.0011 &   18.48 &  0.000 &    0.0183438 &   0.02269\\     
\\[-2.8ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Activity $\bar{A}_{it}^{p}$ &0.0164  & 0.0484  &  0.34  & 0.735   &  -0.0784   & 0.1112\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=6,998,292. The Kleibergen-Paap rk LM statistic is 683 ($P$ = 0.0000) suggesting the regression is not  underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Cragg-Donald Wald $F$ statistics is 291 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak.}\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf Pace [km/min]} &     Instruments:&  {\bf 1.$R_{t}^{(3)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends'  Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & 0.0003  & 0.0000  &  15.02  & 0.000   &  0.0003  &  0.0003\\  
Instrument 2 &0.0004 &  0.0000  &  24.44  & 0.000 &    0.0004  &  0.0005\\               
\\[-2.8ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends'  Activity $\bar{A}_{it}^{p}$ & 0.0360 &  0.0378   &  0.95  & 0.342   &  -0.0382  &  0.1102\\              
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=7,802,150. The Kleibergen-Paap rk LM statistic is 1012 ($P$ = 0.0000) suggesting the regression is not underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize     The Cragg-Donald Wald $F$ statistics is 459 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak. }\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf Duration [min]} &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Activity $\bar{A}_{it}^{p}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  &0.10123  & 0.0098  &  10.27  & 0.000  &   0.0819  &  0.1205\\  
Instrument 2&0.1559  & 0.0089  &  17.36 &  0.000   &  0.1383   & 0.1735\\             
\\[-2.8ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Activity $\bar{A}_{it}^{p}$ & 0.0480 &  0.0509   &  0.94  & 0.345   & -0.05178   & 0.1479\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=6,998,256. The Kleibergen-Paap rk LM statistic is 505 ($P$ = 0.0000) suggesting the regression is not underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Cragg-Donald Wald $F$ statistics is 227 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak. }\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf calories [cal]} &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Activity $\bar{A}_{it}^{p}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & 1.067 &  0.0898 &   11.87 &  0.000  &   0.8906 &   1.2422\\  
Instrument 2&1.609 &  0.08197  &  19.63 &  0.000    & 1.448   & 1.769\\             
\\[-2.8ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends'  Activity $\bar{A}_{it}^{p}$ & 0.0881 &  0.0458   &  1.92  & 0.055   & -0.0017   & 0.1781\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=6,998,031. The Kleibergen-Paap rk LM statistic is 601 ($P$ = 0.0000) suggesting the regression is not  underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    The Cragg-Donald Wald $F$ statistics is 300 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak. }\\[-0.75 ex] 
\end{tabular}
\caption {Ego Influence Identification Results (Ego ID fixed effects) for the 1$^{st}$ realization of the Falsification Test 2 using the structural model of Equation~S\ref{eq:ego2sls} with randomly manipulated social network.} \label{tab:falsification2a} 
\end{table*}

\begin{table*}[http]
\raggedright
Falsification Test 2\hspace{0.5cm}/\hspace{0.5cm} {\bf Realization 2}\\
Identification Model: {\bf Equation~S\ref{eq:ego2sls} with manipulated social network}\\
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\\[-1.75ex]
Fitness Ind.: {\bf Distance [km]}   &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(2)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends'  Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1& 0.0126 &  0.0012  &  10.49  & 0.000   &  0.0102 &   0.0149\\      
Instrument 2 &0.0212  &  0.0010  &  19.31  & 0.000   &   0.0190  &  0.02336\\     
\\[-2.8ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Activity $\bar{A}_{it}^{p}$ &0.0389  & 0.0449    & 0.87 &  0.386   & -0.0490  &  0.1270\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=6,947,017. The Kleibergen-Paap rk LM statistic is 619 ($P$ = 0.0000) suggesting the regression is not  underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Cragg-Donald Wald $F$ statistics is 277 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak.}\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf Pace [km/min]} &     Instruments:&  {\bf 1.$R_{t}^{(3)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends'  Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & 0.0003 &  0.0000 &   17.48 &  0.000 &    0.0002  &  0.0003\\  
Instrument 2 &0.0004 &  0.0000 &   22.92 &  0.000   &  0.0003 &   0.0004\\               
\\[-2.8ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends'  Activity $\bar{A}_{it}^{p}$ & 0.0669  & 0.0348    & 1.92  & 0.055   & -0.0014  &  0.1353\\              
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=6,910,386. The Kleibergen-Paap rk LM statistic is 1035 ($P$ = 0.0000) suggesting the regression is not underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize     The Cragg-Donald Wald $F$ statistics is 469 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak. }\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf Duration [min]} &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Activity $\bar{A}_{it}^{p}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & 0.0956  & 0.0099   &  9.65 &  0.000   &  0.0762  &  0.1150\\  
Instrument 2&0.1635  & 0.0089   & 18.25  & 0.000  &   0.1459 &    0.1811\\             
\\[-2.8ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Activity $\bar{A}_{it}^{p}$ & 0.0706 &  0.0485 &    1.45  & 0.146  &  -0.0245  &  0.1658\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=6,946,978. The Kleibergen-Paap rk LM statistic is 522 ($P$ = 0.0000) suggesting the regression is not underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Cragg-Donald Wald $F$ statistics is 236 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak. }\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf calories [cal]} &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Activity $\bar{A}_{it}^{p}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & 1.067 &  0.0898 &   11.87 &  0.000  &   0.8906 &   1.2422\\  
Instrument 2&1.609 &  0.08197  &  19.63 &  0.000    & 1.448   & 1.769\\             
\\[-2.8ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends'  Activity $\bar{A}_{it}^{p}$ & 0.0708 &7  0.0446  &   1.59 &  0.113  &   -0.0166 &   0.1584\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=6,946,752. The Kleibergen-Paap rk LM statistic is 619 ($P$ = 0.0000) suggesting the regression is not  underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    The Cragg-Donald Wald $F$ statistics is 279 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak. }\\[-0.75 ex] 
\end{tabular}
\caption {Ego Influence Identification Results (Ego ID fixed effects) for the 2$^{nd}$ realization of the Falsification Test 2 using the structural model of Equation~S\ref{eq:ego2sls} with randomly manipulated social network.} \label{tab:falsification2b} 
\end{table*}


\begin{table*}[http]
\raggedright
Falsification Test 2\hspace{0.5cm}/\hspace{0.5cm} {\bf Realization 3}\\
Identification Model: {\bf Equation~S\ref{eq:ego2sls} with manipulated social network}\\
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\\[-1.75ex]
Fitness Ind.: {\bf Distance [km]}   &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(2)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends'  Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1& 0.0145  & 0.0012  &  11.90  & 0.000   &  0.0121  &   0.0169\\      
Instrument 2 &0.0216  & 0.0011  &  19.44  & 0.000   &  0.0195   & 0.0238\\     
\\[-2.8ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Activity $\bar{A}_{it}^{p}$ &0.0503  & 0.0422  &   1.19  & 0.232   & -0.03229   & 0.1330\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=6,913,218. The Kleibergen-Paap rk LM statistic is 678 ($P$ = 0.0000) suggesting the regression is not  underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Cragg-Donald Wald $F$ statistics is 303 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak.}\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf Pace [km/min]} &     Instruments:&  {\bf 1.$R_{t}^{(3)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends'  Activity $\bar{A}_{it}^{p}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1 & 0.0003 &  0.0000  &  15.29  & 0.000   &  0.0003   &  0.0003\\  
Instrument 2 &0.0004 &  0.0000 &   22.72 &  0.000   &  0.0003 &   0.0004\\               
\\[-2.8ex]
\emph{second stage}&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends'  Activity $\bar{A}_{it}^{p}$ &0.0082  & 0.0362   &  0.23 &  0.820   & -0.0628   & 0.0793\\              
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=6,876,408. The Kleibergen-Paap rk LM statistic is 932 ($P$ = 0.0000) suggesting the regression is not underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize     The Cragg-Donald Wald $F$ statistics is 423 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak. }\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf Duration [min]} &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Activity $\bar{A}_{it}^{p}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & 0.1052 &  0.0101 &   10.34 &  0.000 &    0.0852  &   0.1251\\  
Instrument 2&0.1575  &  0.0091   & 17.31  & 0.000 &   0.1396  &  0.1753\\             
\\[-2.8ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends' Activity $\bar{A}_{it}^{p}$ & 0.0772  & 0.0486   &  1.59  & 0.112   & -0.01808  &  0.1726\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=6,913,176. The Kleibergen-Paap rk LM statistic is 502 ($P$ = 0.0000) suggesting the regression is not underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Cragg-Donald Wald $F$ statistics is 288 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak. }\\[-0.75 ex]
\\[-1.75ex]
Fitness Ind.: {\bf calories [cal]} &     Instruments:&  {\bf 1.$R_{t}^{(7)}$, 2.$\Theta_{t}^{(3)}$}&&&\\
\hline
\\[-2.5ex]
\emph{first stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Friends' Activity $\bar{A}_{it}^{p}$&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Instrument 1  & 1.069 &  0.0914  &  11.69 &  0.000   &  0.8900   & 1.248\\  
Instrument 2& 1.674 &  0.0823  &  20.33  & 0.000    & 1.512  & 1.835\\             
\\[-2.8ex]
\emph{second stage} &&&&& \multicolumn{2}{c}{95\% conf. interval}\\
Ego' s Activity $A_{it}$ &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\
Friends'  Activity $\bar{A}_{it}^{p}$ & 0.0495  & 0.0419   &  1.18 &  0.237   & -0.0325  &  0.1317\\           
\hline
\multicolumn{7}{l} {\scriptsize Total number of observations N=6,912,943. The Kleibergen-Paap rk LM statistic is 690 ($P$ = 0.0000) suggesting the regression is not  underidentied.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    The Cragg-Donald Wald $F$ statistics is 311 which exceeds the critical thresholds suggested by Stock and Yogo to ensure the instruments are not weak. }\\[-0.75 ex] 
\end{tabular}
\caption {Ego Influence Identification Results (Ego ID fixed effects) for the 3$^{rd}$ realization of the Falsification Test 2 using the structural model of Equation~S\ref{eq:ego2sls} with randomly manipulated social network.} \label{tab:falsification2c} 
\end{table*}

%sensitivity analysis of the correlation threshold
\begin{table*}[http]
\raggedright
  Identification Model: {\bf Equation~S\ref{eq:ego2sls}}\\
Fitness Indicator :  {\bf Daily Distance [km]}  \hspace{3.5cm} Instruments: {\bf 1. $R_{t}^{(7)}$  2. $\Theta_{t}^{(2)}$ }\\
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\\[-1.75ex]
\hline
\\[-2.4ex]
\underline{\emph{second stage results}}&&&&&\\[0.5ex]
Ego' s Activity $A_{it}$ &&&&&\\[-1.5ex]
&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
&\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\\cline{2-7}\\[-1.25ex]
$\rho_{c}=0.001$ &&&&&\\
Friends' Activity $\bar{A}_{it}^{p}$ & 0.3424 & 0.0402 & 8.09 & 0.000 & 0.2607 & 0.4229\\
\multicolumn{7}{l} {\scriptsize Total number of observations N=8,091,100. The Kleibergen-Paap rk LM statistic is 1144 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   underidentied. The Cragg-Donald Wald $F$ statistics is 329 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  the instruments are not weak. The Wu-Hausmann $F$ statistics is 69 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.4199 that fails to reject the null hypothesis for valid instruments.}\\[0.5ex]
$\rho_{c}=0.010$  &&&&&\\ 
Friends' Activity $\bar{A}_{it}^{p}$ & 0.3423 & 0.0402 & 8.49 & 0.000 & 0.2638 & 0.4208\\
\multicolumn{7}{l} {\scriptsize Total number of observations N=8,990,771. The Kleibergen-Paap rk LM statistic is 1370 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   underidentied. The Cragg-Donald Wald $F$ statistics is 335 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 121 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Hansen overidentification restriction test gives p-value equal to $P$=0.3387 that fails to reject the null hypothesis for valid instruments.}\\[0.5ex]
$\rho_{c}=0.020$ &&&&&\\      
Friends' Activity $\bar{A}_{it}^{p}$ & 0.3425 & 0.0400 & 8.56 & 0.000 & 0.2640 & 0.4209\\
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,111,810. The Kleibergen-Paap rk LM statistic is 1383 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 331 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 71 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.2621 that fails to reject the null hypothesis for valid instruments.}\\[0.5ex]
\boldmath$\rho_{c}=0.025$  &&&&&\\        
Friends' Activity $\bar{A}_{it}^{p}$ & 0.3425 & 0.0400 & 8.56 & 0.000 & 0.2640 & 0.4209\\
\multicolumn{7}{l} {\scriptsize Total number of observations N=9,560,804. The Kleibergen-Paap rk LM statistic is 1392 ($P$ = 0.0000) suggesting the  regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   underidentied. The Cragg-Donald Wald $F$ statistics is 335 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   the instruments are not weak. The Wu-Hausmann $F$ statistics is 75 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.2122 that fails to reject the null hypothesis for valid instruments.}\\[0.5ex]  
$\rho_{c}=0.030$  &&&&&\\        
Friends' Activity $\bar{A}_{it}^{p}$ &0.3426 & 0.0402 & 8.54 & 0.000 & 0.2640 & 0.4211\\
\multicolumn{7}{l} {\scriptsize Total number of observations N=10,105,777. The Kleibergen-Paap rk LM statistic is 1311 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 333 which exceeds the critical thresholds suggested by Stock and Yogo}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   to ensure the instruments are not weak. The Wu-Hausmann $F$ statistics is 76 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Hansen overidentification restriction test gives p-value equal to $P$=0.1829 that fails to reject the null hypothesis for valid instruments. }\\[0.5ex]
$\rho_{c}=0.040$  &&&&&\\        
Friends' Activity $\bar{A}_{it}^{p}$ &0.3430 & 0.0421 & 8.14 & 0.000 & 0.2610 & 0.4250\\
\multicolumn{7}{l} {\scriptsize Total number of observations N=12,105,729. The Kleibergen-Paap rk LM statistic is 1273 ($P$ = 0.0000) suggesting the regression is not}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize    underidentied. The Cragg-Donald Wald $F$ statistics is 322 which exceeds the critical thresholds suggested by Stock and Yogo to ensure }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  the instruments are not weak. The Wu-Hausmann $F$ statistics is 68 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  The Hansen overidentification restriction test gives p-value equal to $P$=0.1315 that fails to reject the null hypothesis for valid instruments. }\\[0.5ex]
$\rho_{c}=0.100$  &&&&&\\        
Friends' Activity $\bar{A}_{it}^{p}$ &0.3510 & 0.0429 & 7.99 & 0.000 & 0.2560 & 0.4470\\
\multicolumn{7}{l} {\scriptsize Total number of observations N=14,223,129. The Kleibergen-Paap rk LM statistic is 1373 ($P$ = 0.0000) suggesting the regression is not }\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   underidentied. The Cragg-Donald Wald $F$ statistics is 311 which exceeds the critical thresholds suggested by Stock and Yogo to ensure}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize  the instruments are not weak. The Wu-Hausmann $F$ statistics is 69 ($P$=0.0000) which suggests that the friend's activity is endogenous.}\\[-0.75 ex]
\multicolumn{7}{l} {\scriptsize   The Hansen overidentification restriction test gives p-value equal to $P$=0.0822 that fails to reject the null hypothesis for valid instruments.}
\end{tabular}
\caption {Results of the second stage of the model in Equation~S\ref{eq:ego2sls} when we consider different weather correlation thresholds.} \label{tab:corrthreshsensitivity} 
\end{table*}



\begin{table*}[ht]
\centering
Identification Model: {\bf Equation~S\ref{eq:compliers}}\\
\def\sym#1{\ifmmode^{#1}\else\(^{#1}\)\fi}
\begin{tabular}{l*{7}{c}}
\hline
\hline\\
&&&&& \multicolumn{2}{c}{95\% conf. interval}\\
            &\multicolumn{1}{c}{coefficient}&\multicolumn{1}{c}{std. error}&\multicolumn{1}{c}{$t$-value}&\multicolumn{1}{c}{$P>|t|$}&\multicolumn{1}{c}{low}&\multicolumn{1}{c}{high} \\\cline{2-7}\\[-1.25ex]

total number of raining days &0.9937 &  0.0020 &  501.15 &  0.000  &   0.9898 &   0.9976\\
average daily activity       &      0.0433   &0.0026  &  16.38 &  0.000   &  0.0381    &0.0485\\
[1em]
\hline
\underline{gender}    &     &      &      &     & & \\[1ex]
male &&&&&&\\
female &   -0.0042   &0.0005   & -8.02  & 0.000   & -0.0052  & -0.0032\\\\
 [1em]
 age &      -0.0002  & 0.0000  & -16.16  & 0.000   & -0.0002  & -0.0002\\
 [1em]
height&    -8.67e-07   &4.07e-06   & -0.21 &  0.831  &  -8.85e-06   & 7.12e-06\\
 [1em]
weight&    -6.73e-05  & 1.22e-05  &  -5.54 &  0.000    &-9.11e-05  & -4.35e-05\\
[1em]
\hline
\underline{country}&      &      &      &     & & \\[1ex]
other country & & & & & &\\
USA&   0.0149 &  0.0006  &  23.75  & 0.000   &  0.0136  &  0.0161\\
UK&      0.0197  & 0.0011  &  18.16  & 0.000    &  0.0176  &  0.0219\\
Japan &     -0.0140  & 0.0015  &  -9.33  & 0.000   & -0.0169  & -0.0110\\
Canada &      0.0085  & 0.0015   &  5.77  & 0.000   &  0.0056   &  0.0114\\
Germany &      0.0141  & 0.0016   &  8.56 &  0.000   &  0.0109  &  0.0173\\
Spain &       0.0399 &  0.0015  &  25.85 &  0.000  &   0.0369  &  0.0430\\
Brasil &      0.0555  & 0.0014  &  39.02 &  0.000   &  0.0527  &  0.0583\\
Australia &     -0.0057  & 0.0017  &  -3.35  & 0.001   & -0.0091  & -0.0023\\
Mexico &       -0.0070  & 0.0012  &  -5.63  & 0.000  &  -0.0095  & -0.0046\\
Netherlands &   0.0163 &  0.0019   &  8.36 &  0.000   &  0.0125 &   0.0202\\
France &      0.0559 &  0.0017  &  32.23 &  0.000    & 0.0525  &  0.0593\\
[1em]
\hline
\underline{device}&      &      &      &     & & \\[1ex]
other & & & & & &\\
wrist device &     -0.0033  & 0.0006   & -5.16  & 0.000   & -0.0045  &  -0.0020\\
pedometer &      0.0056 &  0.0010  &   5.45 &  0.000   &  0.0036  &  0.0077\\
application 1 &    0.0054  & 0.0023  &  2.36 &  0.018    & 0.0009  &  0.0099\\
application 2 &     0.0030  & 0.0008   &  3.58 &  0.000   &  0.0013   & 0.0046\\
%[1em]
% use of music & 0.0014  &  0.0013  &   1.09  & 0.277  &  -0.0011  &  0.0039\\
\hline\hline
\end{tabular}
\caption {The effect of the different time independent characteristics of individuals on the fraction of runs taken during a rainy day $f$.} \label{tab:compliers} 
\end{table*}
\end{comment}

